Velocities of Mesenchymal Cells May be Ill-Defined

The dynamics of single cell migration on flat surfaces is usually modeled by a Langevin-like problem consisting of ballistic motion for short periods and random walk. for long periods. Conversely, recent studies have revealed a previously neglected random motion at very short intervals, what would rule out the possibility of defining the cell instantaneous velocity and a robust measurement procedure. A previous attempt to address this issue considered an anisotropic migration model, which takes into account a polarization orientation along which the velocity is well-defined, and a direction orthogonal to the polarization vector that describes the random walk. Although the numerically and analytically calculated mean square displacement and auto-correlation agree with experimental data for that model, the velocity distribution peaks at zero, which contradicts experimental observations of a constant drift in the polarization direction. Moreover, Potts model simulations indicate that instantaneous velocity cannot be measured for any direction. Here, we consider dynamical equations for cell polarization, which is measurable and introduce a polarization-dependent displacement, circumventing the problem of ill defined instantaneous velocity. Polarization is a well-defined quantity, preserves memory for short intervals, and provides a robust measurement procedure for characterizing cell migration. We consider cell polarization dynamics to follow a modified Langevin equation that yields cell displacement distribution that peaks at positive values, in agreement with experiments and Potts model simulations. Furthermore, displacement autocorrelation functions present two different time scales, improving the agreement between theoretical fits and experiments or simulations.

==> Figures/Chap3/MSD_Metzner_Plastic.dat <==
#Delta t	Plastic			segunda der	furth	data-furh	correção	furthmod	dtau	rho	rhomod		
	#2*4.688*(col(a)-16.6525*(1-exp(-col(a)/16.6525)))	col(b)-col(d)	2.334*col(a)	col(d)+col(f)	col(a)/16.65256	col(b)/195	col(g)/195		col(k)-(1-0.19932)*(1-exp(-col(k)))				
1	2.47258	0.01268	0.0824	0.25605	0.27597	2.19661	2.334	2.60997	0.06005	0.01268	0.01338	0.001	2.00E-04
2	5.7533	0.0295	0.1941	0.33712	1.08232	4.67098	4.668	5.75032	0.1201	0.0295	0.02949	0.002	4.00E-04
3	9.54612	0.04895	0.338	0.38717	2.38814	7.15799	7.002	9.39014	0.18015	0.04895	0.04815	0.003	6.02E-04
4	13.66323	0.07007	0.50617	0.37143	4.16431	9.49891	9.336	13.50031	0.2402	0.07007	0.06923	0.004	8.04E-04
5	18.16835	0.09317	0.69545	0.4046	6.38344	11.78491	11.67	18.05344	0.30025	0.09317	0.09258	0.005	0.00101
6	23.05887	0.11825	0.90667	0.43455	9.01969	14.03918	14.004	23.02369	0.3603	0.11825	0.11807	0.006	0.00121
7	28.40897	0.14569	1.13594	0.42504	12.04875	16.36021	16.338	28.38675	0.42036	0.14569	0.14557	0.007	0.00141
8	34.19273	0.17535	1.38415	0.36662	15.44774	18.74498	18.672	34.11974	0.48041	0.17535	0.17497	0.008	0.00162
9	40.34974	0.20692	1.6481	0.30213	19.19509	21.15465	21.006	40.20109	0.54046	0.20692	0.20616	0.009	0.00183
10	46.79307	0.23996	1.92739	0.25858	23.2705	23.52257	23.34	46.6105	0.60051	0.23996	0.23903	0.01	0.00203
11	53.49903	0.27435	2.22285	0.25237	27.65485	25.84419	25.674	53.32885	0.66056	0.27435	0.27348	0.02	0.00415
12	60.42772	0.30988	2.53203	0.27144	32.33012	28.0976	28.008	60.33812	0.72061	0.30989	0.30943	0.03	0.00634
13	67.65782	0.34696	2.85529	0.27225	37.27937	30.37844	30.342	67.62137	0.78066	0.34696	0.34678	0.04	0.0086
14	75.14812	0.38537	3.19087	0.23997	42.48663	32.66149	32.676	75.16263	0.84071	0.38537	0.38545	0.05	0.01095
15	82.9056	0.42515	3.53846	0.18255	47.93686	34.96874	35.01	82.94686	0.90076	0.42516	0.42537	0.06	0.01337
16	90.82838	0.46578	3.89627	0.16611	53.61589	37.21248	37.344	90.95989	0.96081	0.46579	0.46646	0.07	0.01587
17	98.88361	0.50709	4.26447	0.20981	59.5104	39.37321	39.678	99.1884	1.02086	0.5071	0.50866	0.08	0.01844
18	107.17306	0.5496	4.64206	0.21537	65.60782	41.56524	42.012	107.61982	1.08091	0.54961	0.5519	0.09	0.02109
19	115.70085	0.59333	5.03196	0.16431	71.89633	43.80452	44.346	116.24233	1.14097	0.59334	0.59611	0.1	0.02381
20	124.37921	0.63784	5.43253	0.13593	78.36479	46.01442	46.68	125.04479	1.20102	0.63784	0.64126	0.2	0.05486
21	133.17534	0.68295	5.84254	0.12939	85.00271	48.17264	49.014	134.01671	1.26107	0.68295	0.68727	0.3	0.09248
22	142.12905	0.72886	6.26155	0.12976	91.80021	50.32884	51.348	143.14821	1.32112	0.72887	0.73409	0.4	0.13603
23	151.16741	0.77521	6.68944	0.16354	98.748	52.41941	53.682	152.43	1.38117	0.77522	0.78169	0.5	0.18496
24	160.39794	0.82255	7.12522	0.18596	105.83731	54.56063	56.016	161.85331	1.44122	0.82255	0.83002	0.6	0.23874
25	169.81364	0.87083	7.56973	0.17016	113.0599	56.75374	58.35	171.4099	1.50127	0.87084	0.87903	0.7	0.29693
26	179.41065	0.92005	8.02307	0.14043	120.408	59.00265	60.684	181.092	1.56132	0.92005	0.92868	0.8	0.35909
27	189.14051	0.96994	8.48338	0.10576	127.87429	61.26622	63.018	190.89229	1.62137	0.96995	0.97893	0.9	0.42485
28	198.98509	1.02043	8.95067	0.08567	135.45189	63.53321	65.352	200.80389	1.68142	1.02044	1.02976	1	0.49387
29	208.89043	1.07122	9.42362	0.09791	143.1343	65.75613	67.686	210.8203	1.74147	1.07123	1.08113	2	1.30768
30	218.9022	1.12257	9.90223	0.11186	150.91542	67.98678	70.02	220.93542	1.80152	1.12258	1.133	3	2.23918
31	229.032	1.17451	10.38625	0.0973	158.7895	70.2425	72.354	231.1435	1.86158	1.17452	1.18535	4	3.21398
32	239.26677	1.227	10.87547	0.0712	166.75111	72.51566	74.688	241.43911	1.92163	1.22701	1.23815	5	4.20471
33	249.56275	1.2798	11.36979	0.0602	174.79516	74.76759	77.022	251.81716	1.98168	1.27981	1.29137	6	5.2013
34	259.91613	1.33289	11.86919	0.0849	182.91684	76.99929	79.356	262.27284	2.04173	1.3329	1.34499	7	6.20005
35	270.3343	1.38632	12.3733	0.11646	191.11163	79.22268	81.69	272.80163	2.10178	1.38633	1.39898	8	7.19959
36	280.90507	1.44053	12.88162	0.11547	199.37526	81.52982	84.024	283.39926	2.16183	1.44054	1.45333	9	8.19942
37	291.5717	1.49523	13.39594	0.09381	207.70372	83.86798	86.358	294.06172	2.22188	1.49524	1.50801	10	9.19936
38	302.35592	1.55053	13.91533	0.04661	216.09324	86.26268	88.692	304.78524	2.28193	1.55054	1.563	20	19.19932
39	313.18434	1.60606	14.43943	0.0041	224.54025	88.64408	91.026	315.56625	2.34198	1.60607	1.61829	30	29.19932
40	323.9932	1.66149	14.96648	-0.00176	233.04141	90.95179	93.36	326.40141	2.40203	1.6615	1.67385	40	39.19932
41	334.81338	1.71698	15.497	0.01319	241.59356	93.21982	95.694	337.28756	2.46208	1.71699	1.72968	50	49.19932
42	345.62343	1.77241	16.03118	0.0498	250.19372	95.42971	98.028	348.22172	2.52213	1.77243	1.78575	60	59.19932
43	356.4952	1.82817	16.57082	0.08187	258.83911	97.6561	100.362	359.20111	2.58219	1.82818	1.84206	70	69.19932
44	367.45287	1.88436	17.11394	0.07276	267.52707	99.9258	102.696	370.22307	2.64224	1.88437	1.89858	80	79.19932
45	378.50452	1.94103	17.66057	0.0367	276.25514	102.24938	105.03	381.28514	2.70229	1.94105	1.95531	90	89.19932
46	389.57334	1.9978	18.2112	0.01675	285.02097	104.55237	107.364	392.38497	2.76234	1.99781	2.01223	100	99.19932
47	400.66063	2.05465	18.76658	0.0117	293.82236	106.83827	109.698	403.52036	2.82239	2.05467	2.06934	200	199.19932
48	411.7608	2.11158	19.32637	0.01365	302.65725	109.10356	112.032	414.68925	2.88244	2.11159	2.12661	300	299.19932
49	422.86357	2.16851	19.88918	0.02801	311.52367	111.33989	114.366	425.88967	2.94249	2.16853	2.18405	400	399.19932
50	434.00286	2.22564	20.45444	0.03785	320.41979	113.58307	116.7	437.11979	3.00254	2.22566	2.24164	500	499.19932
51	445.17852	2.28295	21.02413	0.03427	329.34388	115.83464	119.034	448.37788	3.06259	2.28297	2.29937	600	599.19932
52	456.39633	2.34048	21.59699	0.0272	338.29431	118.10202	121.368	459.66231	3.12264	2.34049	2.35724	700	699.19932
53	467.63054	2.39809	22.17206	0.02216	347.26955	120.361	123.702	470.97155	3.18269	2.39811	2.41524	800	799.19932
54	478.89859	2.45587	22.74984	0.02271	356.26814	122.63045	126.036	482.30414	3.24274	2.45589	2.47335	900	899.19932
55	490.17121	2.51368	23.3321	0.02286	365.28873	124.88249	128.37	493.65873	3.3028	2.5137	2.53158	1000	999.19932
56	501.4917	2.57173	23.91574	0.00432	374.33003	127.16167	130.704	505.03403	3.36285	2.57175	2.58992	2000	1999.19932
57	512.80334	2.62974	24.50094	-0.00224	383.39084	129.4125	133.038	516.42884	3.4229	2.62976	2.64835	3000	2999.19932
58	524.1021	2.68768	25.09048	0.0123	392.47002	131.63208	135.372	527.84202	3.48295	2.6877	2.70688	4000	3999.19932
59	535.42649	2.74576	25.68358	0.02561	401.5665	133.85999	137.706	539.2725	3.543	2.74578	2.7655	5000	4999.19932
60	546.76169	2.80388	26.28026	0.03901	410.67927	136.08241	140.04	550.71927	3.60305	2.80391	2.8242	6000	5999.19932
61	558.15205	2.8623	26.87994	0.04271	419.80739	138.34467	142.374	562.18139	3.6631	2.86232	2.88298	7000	6999.19932
62	569.57733	2.92089	27.48305	0.03153	428.94995	140.62738	144.708	573.65795	3.72315	2.92091	2.94184	8000	7999.19932
63	581.04846	2.97971	28.0904	0.02449	438.10611	142.94235	147.042	585.14811	3.7832	2.97974	3.00076	9000	8999.19932
64	592.51908	3.03854	28.70188	0.03487	447.27509	145.24399	149.376	596.65109	3.84325	3.03856	3.05975		
65	604.04283	3.09763	29.31846	0.02709	456.45614	147.58669	151.71	608.16614	3.9033	3.09766	3.1188		
66	615.60032	3.1569	29.93924	0.00289	465.64855	149.95177	154.044	619.69255	3.96335	3.15692	3.17791		
67	627.14555	3.21611	30.56297	0.00482	474.85166	152.2939	156.378	631.22966	4.02341	3.21613	3.23708		
68	638.6931	3.27532	31.19006	0.01303	484.06484	154.62826	158.712	642.77684	4.08346	3.27535	3.29629		
69	650.26754	3.33468	31.82143	-0.00616	493.28752	156.98002	161.046	654.33352	4.14351	3.33471	3.35556		
70	661.83798	3.39401	32.45515	-0.02153	502.51913	159.31886	163.38	665.89913	4.20356	3.39404	3.41487		
71	673.36488	3.45313	33.09254	-7.48E-04	511.75915	161.60573	165.714	677.47315	4.26361	3.45315	3.47422		
72	684.89675	3.51226	33.73339	0.02666	521.0071	163.88965	168.048	689.0551	4.32366	3.51229	3.53362		
73	696.45923	3.57156	34.37669	0.03344	530.26252	166.19671	170.382	700.64452	4.38371	3.57159	3.59305		
74	708.06216	3.63106	35.02335	0.03047	539.52496	168.5372	172.716	712.24096	4.44376	3.63109	3.65252		
75	719.68735	3.69068	35.67458	0.04315	548.79402	170.89333	175.05	723.84402	4.50381	3.6907	3.71202		
76	731.34947	3.75048	36.32733	0.03971	558.06932	173.28015	177.384	735.45332	4.56386	3.75051	3.77156		
77	743.08807	3.81068	36.98405	-0.00101	567.35048	175.73759	179.718	747.06848	4.62391	3.81071	3.83112		
78	754.79561	3.87072	37.64577	-0.02234	576.63717	178.15844	182.052	758.68917	4.68396	3.87075	3.89071		
79	766.48474	3.93066	38.31018	-0.01527	585.92907	180.55567	184.386	770.31507	4.74402	3.93069	3.95033		
80	778.1524	3.99049	38.97789	0.01496	595.22587	182.92654	186.72	781.94587	4.80407	3.99053	4.00998		
81	789.82034	4.05033	39.64975	0.05995	604.52728	185.29306	189.054	793.58128	4.86412	4.05036	4.06965		
82	801.56902	4.11058	40.3271	0.07056	613.83304	187.73598	191.388	805.22104	4.92417	4.11061	4.12934		
83	813.39575	4.17123	41.00869	0.04393	623.1429	190.25285	193.722	816.8649	4.98422	4.17126	4.18905		
84	825.26787	4.23211	41.69564	-1.18E-04	632.45661	192.81127	196.056	828.51261	5.04427	4.23214	4.24878		
85	837.14689	4.29303	42.38772	-0.03585	641.77395	195.37294	198.39	840.16395	5.10432	4.29306	4.30853		
86	848.96626	4.35364	43.08483	-0.04132	651.09471	197.87155	200.724	851.81871	5.16437	4.35367	4.3683		
87	860.75464	4.41409	43.78597	-0.00554	660.41869	200.33596	203.058	863.47669	5.22442	4.41413	4.42809		
88	872.49935	4.47432	44.49027	0.04054	669.7457	202.75365	205.392	875.1377	5.28447	4.47436	4.48789		
89	884.34022	4.53504	45.19853	0.03012	679.07556	205.26465	207.726	886.80156	5.34452	4.53508	4.5477		
90	896.19461	4.59583	45.91323	-0.02042	688.40812	207.78649	210.06	898.46812	5.40457	4.59587	4.60753		
91	908.04625	4.65661	46.63111	-0.04231	697.74321	210.30304	212.394	910.13721	5.46463	4.65665	4.66737		
92	919.80818	4.71693	47.35068	-0.0095	707.08068	212.7275	214.728	921.80868	5.52468	4.71697	4.72722		
93	931.58304	4.77731	48.07258	0.02668	716.4204	215.16264	217.062	933.4824	5.58473	4.77735	4.78709		
94	943.38377	4.83783	48.79765	0.02472	725.76223	217.62154	219.396	945.15823	5.64478	4.83787	4.84697		
95	955.22653	4.89856	49.52757	-0.00345	735.10605	220.12048	221.73	956.83605	5.70483	4.8986	4.90685		
96	967.05824	4.95923	50.25899	-0.02927	744.45175	222.60649	224.064	968.51575	5.76488	4.95927	4.96675		
97	978.85621	5.01974	50.99254	-0.01394	753.79922	225.057	226.398	980.19722	5.82493	5.01978	5.02665		
98	990.61563	5.08004	51.73145	0.03184	763.14834	227.46728	228.732	991.88034	5.88498	5.08008	5.08657		
99	1002.43015	5.14063	52.47168	0.05713	772.49904	229.93112	231.066	1003.56504	5.94503	5.14067	5.14649		
100	1014.30039	5.2015	53.21281	0.04024	781.85121	232.44918	233.4	1015.25121	6.00508	5.20154	5.20642		
101	1026.23263	5.26269	53.9579	-0.00668	791.20476	235.02786	235.734	1026.93876	6.06513	5.26273	5.26635		
102	1038.1461	5.32378	54.70429	-0.04252	800.55963	237.58647	238.068	1038.62763	6.12518	5.32383	5.3263		
103	1050.00837	5.38462	55.45148	-0.03948	809.91573	240.09264	240.402	1050.31773	6.18524	5.38466	5.38624		
104	1061.82173	5.4452	56.19928	-0.0055	819.27299	242.54874	242.736	1062.00899	6.24529	5.44524	5.4462		
105	1073.62618	5.50573	56.95176	0.02997	828.63134	244.99485	245.07	1073.70134	6.30534	5.50578	5.50616		
106	1085.47537	5.5665	57.70599	0.0367	837.99072	247.48465	247.404	1085.39472	6.36539	5.56654	5.56613		
107	1097.36387	5.62746	58.46368	0.01801	847.35106	250.01281	249.738	1097.08906	6.42544	5.62751	5.6261		
108	1109.2758	5.68855	59.2216	-0.00715	856.71232	252.56348	252.072	1108.78432	6.48549	5.68859	5.68607		
109	1121.1736	5.74956	59.98171	-0.02103	866.07444	255.09916	254.406	1120.48044	6.54554	5.74961	5.74605		
110	1133.04762	5.81045	60.7435	-0.00441	875.43737	257.61025	256.74	1132.17737	6.60559	5.8105	5.80604		
111	1144.8992	5.87123	61.50556	0.01041	884.80106	260.09814	259.074	1143.87506	6.66564	5.87128	5.86603		
112	1156.80178	5.93227	62.26952	0.00371	894.16547	262.63631	261.408	1155.57347	6.72569	5.93232	5.92602		
113	1168.66642	5.99311	63.035	-0.00106	903.53055	265.13587	263.742	1167.27255	6.78574	5.99316	5.98601		
114	1180.57078	6.05416	63.80178	-0.01795	912.89627	267.67451	266.076	1178.97227	6.84579	6.05421	6.04601		
115	1192.42941	6.11497	64.57167	-0.02255	922.26259	270.16682	268.41	1190.67259	6.90585	6.11502	6.10601		
116	1204.26796	6.17568	65.34301	-6.15E-04	931.62947	272.63849	270.744	1202.37347	6.9659	6.17573	6.16602		
117	1216.1022	6.23637	66.1168	0.02195	940.99689	275.10531	273.078	1214.07489	7.02595	6.23642	6.22603		
118	1227.96269	6.29719	66.89143	0.03321	950.3648	277.59789	275.412	1225.7768	7.086	6.29724	6.28603		
119	1239.86279	6.35822	67.66789	0.00835	959.73319	280.12961	277.746	1237.47919	7.14605	6.35827	6.34605		
120	1251.79027	6.41939	68.44455	-0.0412	969.10202	282.68825	280.08	1249.18202	7.2061	6.41944	6.40606		
121	1263.6568	6.48024	69.22151	-0.06335	978.47126	285.18554	282.414	1260.88526	7.26615	6.48029	6.46608		
122	1275.45305	6.54073	69.99962	-0.02964	987.8409	287.61214	284.748	1272.5889	7.3262	6.54078	6.5261		
123	1287.19741	6.60096	70.78061	0.02001	997.21092	289.98649	287.082	1284.29292	7.38625	6.60101	6.58612		
124	1298.99729	6.66147	71.56419	0.03418	1006.58128	292.41601	289.416	1295.99728	7.4463	6.66152	6.64614		
125	1310.81806	6.72209	72.34856	0.01737	1015.95197	294.8661	291.75	1307.70197	7.50635	6.72214	6.70616		
126	1322.67823	6.78291	73.13361	0.00205	1025.32296	297.35526	294.084	1319.40696	7.5664	6.78297	6.76619		
127	1334.50818	6.84358	73.92009	-0.01738	1034.69426	299.81392	296.418	1331.11226	7.62646	6.84363	6.82622		
128	1346.36738	6.90439	74.70685	-0.05395	1044.06582	302.30156	298.752	1342.81782	7.68651	6.90445	6.88625		
129	1358.12877	6.96471	75.49411	-0.04197	1053.43764	304.69113	301.086	1354.52364	7.74656	6.96476	6.94628		
130	1369.84074	7.02477	76.2833	0.02199	1062.80971	307.03103	303.42	1366.22971	7.80661	7.02482	7.00631		
131	1381.58148	7.08498	77.07296	0.04737	1072.18201	309.39947	305.754	1377.93601	7.86666	7.08503	7.06634		
132	1393.40207	7.14559	77.86415	-0.00359	1081.55452	311.84756	308.088	1389.64252	7.92671	7.14565	7.12637		
133	1405.22365	7.20622	78.65575	-0.0662	1090.92723	314.29641	310.422	1401.34923	7.98676	7.20628	7.18641		
134	1416.94907	7.26635	79.44863	-0.06772	1100.30014	316.64893	312.756	1413.05614	8.04681	7.26641	7.24644		
135	1428.601	7.3261	80.24366	-0.03412	1109.67323	318.92777	315.09	1424.76323	8.10686	7.32616	7.30648		
136	1440.22517	7.38571	81.04133	-0.00576	1119.04648	321.17869	317.424	1436.47048	8.16691	7.38577	7.36652		
137	1451.84186	7.44528	81.83787	-1.03E-04	1128.4199	323.42196	319.758	1448.1779	8.22696	7.44534	7.42655		
138	1463.47823	7.50496	82.63675	-0.0148	1137.79347	325.68476	322.092	1459.88547	8.28701	7.50502	7.48659		
139	1475.08232	7.56446	83.43633	-0.02394	1147.16718	327.91514	324.426	1471.59318	8.34706	7.56452	7.54663		
140	1486.6721	7.6239	84.23616	-0.02937	1156.54102	330.13108	326.76	1483.30102	8.40712	7.62396	7.60667		
141	1498.22702	7.68315	85.03869	-0.01965	1165.91499	332.31203	329.094	1495.00899	8.46717	7.68322	7.66671		
142	1509.74848	7.74224	85.84167	0.01049	1175.28907	334.45941	331.428	1506.71707	8.52722	7.7423	7.72675		
143	1521.2931	7.80144	86.64651	0.02559	1184.66327	336.62983	333.762	1518.42527	8.58727	7.8015	7.7868		
144	1532.8668	7.86079	87.45205	-0.00136	1194.03758	338.82922	336.096	1530.13358	8.64732	7.86086	7.84684		
145	1544.46154	7.92025	88.25656	-0.05856	1203.41198	341.04956	338.43	1541.84198	8.70737	7.92032	7.90688		
146	1555.97968	7.97932	89.06233	-0.08308	1212.78647	343.19321	340.764	1553.55047	8.76742	7.97938	7.96693		
147	1567.39573	8.03786	89.8647	-0.03949	1222.16106	345.23467	343.098	1565.25906	8.82747	8.03793	8.02697		
148	1578.76022	8.09614	90.6682	0.01947	1231.53572	347.2245	345.432	1576.96772	8.88752	8.09621	8.08701		
149	1590.17194	8.15466	91.47295	0.0417	1240.91046	349.26148	347.766	1588.67646	8.94757	8.15473	8.14706		
150	1601.61865	8.21336	92.27904	0.03029	1250.28528	351.33337	350.1	1600.38528	9.00762	8.21343	8.2071		
151	1613.11497	8.27232	93.08648	6.72E-04	1259.66017	353.4548	352.434	1612.09417	9.06767	8.27238	8.26715		
152	1624.59824	8.33121	93.89543	-0.0111	1269.03512	355.56313	354.768	1623.80312	9.12773	8.33127	8.3272		
153	1636.06069	8.38999	94.70562	-1.61E-04	1278.41013	357.65056	357.102	1635.51213	9.18778	8.39005	8.38724		
154	1647.53343	8.44882	95.51753	-0.01062	1287.7852	359.74824	359.436	1647.2212	9.24783	8.44889	8.44729		
155	1659.00576	8.50765	96.33144	-0.03246	1297.16032	361.84544	361.77	1658.93032	9.30788	8.50772	8.50733		
156	1670.42615	8.56622	97.14927	-0.02826	1306.5355	363.89066	364.104	1670.6395	9.36793	8.56629	8.56738		
157	1681.821	8.62465	97.96857	5.13E-04	1315.91072	365.91028	366.438	1682.34872	9.42798	8.62472	8.62743		
158	1693.20584	8.68304	98.79136	0.02198	1325.28599	367.91985	368.772	1694.05799	9.48803	8.68311	8.68748		
159	1704.63829	8.74167	99.61736	0.03326	1334.6613	369.97699	371.106	1705.7673	9.54808	8.74173	8.74752		
160	1716.07345	8.80031	100.44651	0.03255	1344.03665	372.0368	373.44	1717.47665	9.60813	8.80038	8.80757		
161	1727.58862	8.85936	101.27688	0.00166	1353.41204	374.17659	375.774	1729.18604	9.66818	8.85943	8.86762		
162	1739.07125	8.91824	102.10887	-0.01778	1362.78746	376.28379	378.108	1740.89546	9.72823	8.91831	8.92767		
163	1750.54559	8.97709	102.94162	-0.01771	1372.16292	378.38267	380.442	1752.60492	9.78828	8.97716	8.98772		
164	1761.99791	9.03581	103.77794	-0.0143	1381.53841	380.4595	382.776	1764.31441	9.84834	9.03589	9.04777		
165	1773.4317	9.09445	104.61392	0.00241	1390.91393	382.51777	385.11	1776.02393	9.90839	9.09452	9.10782		
166	1784.86736	9.15309	105.4525	0.02095	1400.28948	384.57788	387.444	1787.73348	9.96844	9.15317	9.16786		
167	1796.32746	9.21186	106.29015	0.0287	1409.66505	386.66241	389.778	1799.44305	10.02849	9.21194	9.22791		
168	1807.82061	9.2708	107.12614	0.01136	1419.04065	388.77996	392.112	1811.15265	10.08854	9.27087	9.28796		
169	1819.33802	9.32986	107.96295	-0.01317	1428.41627	390.92175	394.446	1822.86227	10.14859	9.32994	9.34801		
170	1830.8193	9.38874	108.80137	-0.00326	1437.79191	393.02738	396.78	1834.57191	10.20864	9.38882	9.40806		
171	1842.2959	9.4476	109.64264	0.00397	1447.16758	395.12832	399.114	1846.28158	10.26869	9.44767	9.46811		
172	1853.80494	9.50662	110.48434	-0.01687	1456.54326	397.26168	401.448	1857.99126	10.32874	9.50669	9.52816		
173	1865.26967	9.56541	111.32616	-0.02618	1465.91896	399.35071	403.782	1869.70096	10.38879	9.56549	9.58821		
174	1876.7231	9.62414	112.16723	-0.02027	1475.29468	401.42842	406.116	1881.41068	10.44884	9.62422	9.64826		
175	1888.13871	9.68269	113.00741	-0.01858	1484.67042	403.46829	408.45	1893.12042	10.50889	9.68276	9.70831		
176	1899.56018	9.74126	113.84839	-0.02103	1494.04617	405.514	410.784	1904.83017	10.56895	9.74133	9.76836		
177	1910.93343	9.79958	114.69093	-0.0171	1503.42194	407.5115	413.118	1916.53994	10.629	9.79966	9.82841		
178	1922.31314	9.85794	115.53477	-0.01854	1512.79772	409.51542	415.452	1928.24972	10.68905	9.85802	9.88846		
179	1933.65974	9.91613	116.37866	-0.01277	1522.17351	411.48623	417.786	1939.95951	10.7491	9.9162	9.94851		
180	1944.99194	9.97424	117.22348	0.00997	1531.54932	413.44262	420.12	1951.66932	10.80915	9.97432	10.00856		
181	1956.33498	10.03241	118.06856	0.00815	1540.92513	415.40985	422.454	1963.37913	10.8692	10.03249	10.06861		
182	1967.71061	10.09074	118.91447	-0.02554	1550.30096	417.40965	424.788	1975.08896	10.92925	10.09082	10.12866		
183	1979.04281	10.14886	119.76219	-0.03916	1559.6768	419.36601	427.122	1986.7988	10.9893	10.14894	10.18871		
184	1990.32711	10.20672	120.60934	-0.02753	1569.05264	421.27447	429.456	1998.50864	11.04935	10.20681	10.24876		
185	2001.59398	10.2645	121.45795	-0.03489	1578.4285	423.16548	431.79	2010.2185	11.1094	10.26458	10.30881		
186	2012.83349	10.32214	122.30425	-0.04618	1587.80436	425.02913	434.124	2021.92836	11.16945	10.32222	10.36886		
187	2024.0056	10.37943	123.15035	-0.03574	1597.18023	426.82537	436.458	2033.63823	11.2295	10.37952	10.42891		
188	2035.15514	10.43661	123.99456	-0.02892	1606.55611	428.59903	438.792	2045.34811	11.28956	10.43669	10.48896		
189	2046.27426	10.49363	124.83601	-0.02573	1615.932	430.34226	441.126	2057.058	11.34961	10.49371	10.54902		
190	2057.36111	10.55049	125.68014	-0.01843	1625.30789	432.05322	443.46	2068.76789	11.40966	10.55057	10.60907		
191	2068.44	10.6073	126.52269	-0.01055	1634.68379	433.75621	445.794	2080.47779	11.46971	10.60738	10.66912		
192	2079.49337	10.66398	127.36088	0.00116	1644.0597	435.43367	448.128	2092.1877	11.52976	10.66407	10.72917		
193	2090.56354	10.72075	128.19657	0.00908	1653.43561	437.12793	450.462	2103.89761	11.58981	10.72084	10.78922		
194	2101.63026	10.77751	129.02949	0.01457	1662.81152	438.81874	452.796	2115.60752	11.64986	10.77759	10.84927		
195	2112.7234	10.83439	129.863	-0.00505	1672.18744	440.53596	455.13	2127.31744	11.70991	10.83448	10.90932		
196	2123.82543	10.89133	130.69822	-0.03845	1681.56337	442.26207	457.464	2139.02737	11.76996	10.89141	10.96937		
197	2134.86306	10.94793	131.53583	-0.04376	1690.9393	443.92376	459.798	2150.7373	11.83001	10.94802	11.02942		
198	2145.86681	11.00436	132.37174	-0.02697	1700.31523	445.55158	462.132	2162.44723	11.89006	11.00445	11.08947		
199	2156.82768	11.06057	133.20664	-0.00287	1709.69117	447.13651	464.466	2174.15717	11.95011	11.06065	11.14952		
200	2167.80028	11.11684	134.03591	0.01217	1719.06711	448.73318	466.8	2185.86711	12.01017	11.11692	11.20957		
201	2178.78082	11.17315	134.86258	-0.00236	1728.44305	450.33777	469.134	2197.57705	12.07022	11.17323	11.26963		
202	2189.78244	11.22956	135.68847	-0.02886	1737.819	451.96344	471.468	2209.287	12.13027	11.22965	11.32968		
203	2200.72454	11.28568	136.51482	-0.02426	1747.19495	453.52958	473.802	2220.99695	12.19032	11.28577	11.38973		
204	2211.64917	11.3417	137.33647	-0.01097	1756.57091	455.07827	476.136	2232.70691	12.25037	11.34179	11.44978		
205	2222.57121	11.39771	138.15691	-0.01611	1765.94686	456.62435	478.47	2244.41686	12.31042	11.3978	11.50983		
206	2233.47203	11.45361	138.97594	-0.02342	1775.32282	458.14921	480.804	2256.12682	12.37047	11.4537	11.56988		
207	2244.35346	11.50941	139.79283	-0.02474	1784.69878	459.65468	483.138	2267.83678	12.43052	11.5095	11.62993		
208	2255.20119	11.56504	140.60988	-0.02698	1794.07475	461.12644	485.472	2279.54675	12.49057	11.56513	11.68998		
209	2266.03674	11.62061	141.4246	-0.04154	1803.45071	462.58602	487.806	2291.25671	12.55062	11.6207	11.75003		
210	2276.82243	11.67592	142.23676	-0.03592	1812.82668	463.99575	490.14	2302.96668	12.61067	11.67601	11.81009		
211	2287.55386	11.73095	143.05234	0.0074	1822.20265	465.35121	492.474	2314.67665	12.67072	11.73105	11.87014		
212	2298.29998	11.78606	143.86767	0.02867	1831.57862	466.72136	494.808	2326.38662	12.73078	11.78615	11.93019		
213	2309.1006	11.84145	144.6839	0.01104	1840.9546	468.14601	497.142	2338.0966	12.79083	11.84154	11.99024		
214	2319.89222	11.89679	145.49854	-0.00174	1850.33057	469.56165	499.476	2349.80657	12.85088	11.89688	12.05029		
215	2330.69149	11.95217	146.31428	-0.00906	1859.70655	470.98495	501.81	2361.51655	12.91093	11.95226	12.11034		
216	2341.47751	12.00748	147.1299	-0.00664	1869.08252	472.39499	504.144	2373.22652	12.97098	12.00758	12.17039		
217	2352.24616	12.06271	147.94778	0.00104	1878.4585	473.78766	506.478	2384.9365	13.03103	12.0628	12.23044		
218	2363.03624	12.11804	148.76743	0.00374	1887.83448	475.20176	508.812	2396.64648	13.09108	12.11813	12.29049		
219	2373.80499	12.17326	149.58788	0.00699	1897.21046	476.59452	511.146	2408.35646	13.15113	12.17336	12.35055		
220	2384.60994	12.22867	150.40989	0.00129	1906.58645	478.0235	513.48	2420.06645	13.21118	12.22877	12.4106		
221	2395.39176	12.28396	151.23309	-0.00747	1915.96243	479.42933	515.814	2431.77643	13.27123	12.28406	12.47065		
222	2406.1888	12.33933	152.05902	-0.01222	1925.33841	480.85038	518.148	2443.48641	13.33128	12.33943	12.5307		
223	2416.94866	12.39451	152.88681	-0.00529	1934.7144	482.23426	520.482	2455.1964	13.39133	12.39461	12.59075		
224	2427.71878	12.44974	153.71411	0.01746	1944.09038	483.6284	522.816	2466.90638	13.45139	12.44984	12.6508		
225	2438.48441	12.50495	154.54205	0.02643	1953.46637	485.01804	525.15	2478.61637	13.51144	12.50505	12.71085		
226	2449.31861	12.56051	155.37424	0.0011	1962.84236	486.47626	527.484	2490.32636	13.57149	12.56061	12.7709		
227	2460.1259	12.61593	156.20675	-0.02139	1972.21835	487.90755	529.818	2502.03635	13.63154	12.61603	12.83096		
228	2470.92284	12.6713	157.03995	-0.01268	1981.59434	489.32851	532.152	2513.74634	13.69159	12.6714	12.89101		
229	2481.68183	12.72647	157.87283	0.00855	1990.97033	490.7115	534.486	2525.45633	13.75164	12.72657	12.95106		
230	2492.47637	12.78183	158.7048	0.02463	2000.34632	492.13005	536.82	2537.16632	13.81169	12.78193	13.01111		
231	2503.27193	12.83719	159.54188	0.01628	2009.72231	493.54962	539.154	2548.87631	13.87174	12.83729	13.07116		
232	2514.1284	12.89286	160.38054	-0.01937	2019.0983	495.0301	541.488	2560.5863	13.93179	12.89297	13.13121		
233	2524.92717	12.94824	161.2197	-0.02501	2028.47429	496.45288	543.822	2572.29629	13.99184	12.94834	13.19126		
234	2535.70295	13.0035	162.0617	0.00789	2037.85028	497.85267	546.156	2584.00628	14.05189	13.0036	13.25131		
235	2546.48237	13.05878	162.90504	0.03178	2047.22628	499.2561	548.49	2595.71628	14.11194	13.05888	13.31137		
236	2557.30905	13.1143	163.75028	0.0279	2056.60227	500.70678	550.824	2607.42627	14.172	13.11441	13.37142		
237	2568.16469	13.16997	164.59374	0.00214	2065.97826	502.18642	553.158	2619.13626	14.23205	13.17008	13.43147		
238	2579.02674	13.22567	165.43944	-0.02243	2075.35426	503.67248	555.492	2630.84626	14.2921	13.22578	13.49152		
239	2589.85555	13.28121	166.28567	-0.02196	2084.73025	505.12529	557.826	2642.55625	14.35215	13.28131	13.55157		
240	2600.65472	13.33658	167.13516	0.00923	2094.10625	506.54848	560.16	2654.26625	14.4122	13.33669	13.61162		
241	2611.45857	13.39199	167.98681	0.02881	2103.48224	507.97633	562.494	2665.97624	14.47225	13.3921	13.67167		
242	2622.31964	13.44769	168.8397	0.02604	2112.85824	509.4614	564.828	2677.68624	14.5323	13.44779	13.73172		
243	2633.17683	13.50336	169.69948	0.01869	2122.23423	510.94259	567.162	2689.39623	14.59235	13.50347	13.79178		
244	2644.08873	13.55932	170.56229	-0.0053	2131.61023	512.47851	569.496	2701.10623	14.6524	13.55943	13.85183		
245	2654.96986	13.61512	171.42884	-0.01624	2140.98622	513.98364	571.83	2712.81622	14.71245	13.61523	13.91188		
246	2665.83665	13.67085	172.29815	-0.01178	2150.36222	515.47443	574.164	2724.52622	14.7725	13.67096	13.97193		
247	2676.69795	13.72655	173.17077	-0.00499	2159.73822	516.95973	576.498	2736.23622	14.83255	13.72666	14.03198		
248	2687.53744	13.78213	174.04388	0.02162	2169.11421	518.42323	578.832	2747.94621	14.89261	13.78224	14.09203		
249	2698.40607	13.83787	174.92067	0.02147	2178.49021	519.91586	581.166	2759.65621	14.95266	13.83798	14.15208		
250	2709.3247	13.89386	175.79971	-0.02072	2187.86621	521.45849	583.5	2771.36621	15.01271	13.89397	14.21213		
251	2720.20007	13.94963	176.67925	-0.03596	2197.2422	522.95787	585.834	2783.0762	15.07276	13.94974	14.27219		
252	2731.02906	14.00517	177.55649	-0.02537	2206.6182	524.41086	588.168	2794.7862	15.13281	14.00528	14.33224		
253	2741.85021	14.06066	178.43359	-0.01771	2215.9942	525.85601	590.502	2806.4962	15.19286	14.06077	14.39229		
254	2752.63195	14.11595	179.30959	-0.00322	2225.3702	527.26175	592.836	2818.2062	15.25291	14.11606	14.45234		
255	2763.42951	14.17132	180.18693	-0.00174	2234.74619	528.68332	595.17	2829.91619	15.31296	14.17143	14.51239		
256	2774.22193	14.22667	181.06441	-0.01753	2244.12219	530.09974	597.504	2841.62619	15.37301	14.22678	14.57244		
257	2785.00186	14.28195	181.94215	-0.01546	2253.49819	531.50367	599.838	2853.33619	15.43306	14.28206	14.63249		
258	2795.74178	14.33702	182.81758	0.02349	2262.87419	532.8676	602.172	2865.04619	15.49311	14.33714	14.69254		
259	2806.51237	14.39226	183.69461	0.06333	2272.25019	534.26218	604.506	2876.75619	15.55316	14.39237	14.7526		
260	2817.35561	14.44786	184.57362	0.03577	2281.62619	535.72943	606.84	2888.46619	15.61322	14.44798	14.81265		
261	2828.2762	14.50387	185.45729	-0.03684	2291.00218	537.27401	609.174	2900.17618	15.67327	14.50398	14.8727		
262	2839.1125	14.55944	186.34401	-0.04757	2300.37818	538.73432	611.508	2911.88618	15.73332	14.55955	14.93275		
263	2849.89266	14.61472	187.23276	-0.00482	2309.75418	540.13848	613.842	2923.59618	15.79337	14.61483	14.9928		
264	2860.67913	14.67003	188.1216	0.00543	2319.13018	541.54895	616.176	2935.30618	15.85342	14.67015	15.05285		
265	2871.48982	14.72547	189.01242	-0.00151	2328.50618	542.98365	618.51	2947.01618	15.91347	14.72559	15.1129		
266	2882.26748	14.78074	189.90418	-0.0035	2337.88218	544.3853	620.844	2958.72618	15.97352	14.78086	15.17295		
267	2893.08094	14.83619	190.79538	-0.03676	2347.25818	545.82277	623.178	2970.43618	16.03357	14.83631	15.23301		
268	2903.84181	14.89138	191.68931	-0.03621	2356.63418	547.20764	625.512	2982.14618	16.09362	14.8915	15.29306		
269	2914.52502	14.94616	192.58407	0.01122	2366.01018	548.51484	627.846	2993.85618	16.15367	14.94628	15.35311		
270	2925.27133	15.00127	193.48038	0.01446	2375.38617	549.88516	630.18	3005.56617	16.21372	15.00139	15.41316		
271	2936.01397	15.05636	194.38143	-0.0039	2384.76217	551.2518	632.514	3017.27617	16.27377	15.05648	15.47321		
272	2946.75869	15.11146	195.28413	-0.00945	2394.13817	552.62052	634.848	3028.98617	16.33382	15.11158	15.53326		
273	2957.48732	15.16648	196.18751	-0.00855	2403.51417	553.97314	637.182	3040.69617	16.39388	15.1666	15.59331		
274	2968.20826	15.22146	197.09127	-0.00284	2412.89017	555.31809	639.516	3052.40617	16.45393	15.22158	15.65336		
275	2978.92648	15.27642	197.99785	0.00587	2422.26617	556.66031	641.85	3064.11617	16.51398	15.27655	15.71342		
276	2989.64648	15.3314	198.90997	-0.00632	2431.64217	558.00431	644.184	3075.82617	16.57403	15.33152	15.77347		
277	3000.38912	15.38649	199.82419	-0.02384	2441.01817	559.37095	646.518	3087.53617	16.63408	15.38661	15.83352		
278	3011.05939	15.44121	200.73581	-0.00851	2450.39417	560.66523	648.852	3099.24617	16.69413	15.44133	15.89357		
279	3021.75641	15.49606	201.64649	-0.00343	2459.77017	561.98624	651.186	3110.95617	16.75418	15.49619	15.95362		
280	3032.43829	15.55084	202.55323	-0.01188	2469.14617	563.29212	653.52	3122.66617	16.81423	15.55097	16.01367		
281	3043.10997	15.60557	203.46258	-0.00471	2478.52217	564.5878	655.854	3134.37617	16.87428	15.60569	16.07372		
282	3053.76964	15.66023	204.37657	0.02183	2487.89817	565.87147	658.188	3146.08617	16.93433	15.66036	16.13378		
283	3064.44468	15.71498	205.29323	0.04992	2497.27417	567.17051	660.522	3157.79617	16.99438	15.7151	16.19383		
284	3075.1883	15.77007	206.21381	0.03723	2506.65017	568.53813	662.856	3169.50617	17.05443	15.7702	16.25388		
285	3085.97906	15.82541	207.13995	0.0063	2516.02617	569.9529	665.19	3181.21617	17.11449	15.82553	16.31393		
286	3096.75587	15.88067	208.06879	0.0184	2525.40217	571.3537	667.524	3192.92617	17.17454	15.8808	16.37398		
287	3107.53865	15.93597	209.00424	0.04704	2534.77817	572.76049	669.858	3204.63617	17.23459	15.9361	16.43403		
288	3118.39705	15.99165	209.94563	0.03043	2544.15416	574.24289	672.192	3216.34616	17.29464	15.99178	16.49408		
289	3129.28641	16.0475	210.89015	0.00842	2553.53016	575.75625	674.526	3228.05616	17.35469	16.04762	16.55413		
290	3140.15995	16.10326	211.84016	0.00278	2562.90616	577.25378	676.86	3239.76616	17.41474	16.10338	16.61419		
291	3151.06786	16.15919	212.79074	-0.01505	2572.28216	578.7857	679.194	3251.47616	17.47479	16.15932	16.67424		
292	3161.93396	16.21492	213.74698	0.0031	2581.65816	580.27579	681.528	3263.18616	17.53484	16.21505	16.73429		
293	3172.78913	16.27058	214.70587	0.03746	2591.03416	581.75496	683.862	3274.89616	17.59489	16.27071	16.79434		
294	3183.72036	16.32664	215.6668	0.02789	2600.41016	583.3102	686.196	3286.60616	17.65494	16.32677	16.85439		
295	3194.66025	16.38274	216.62843	1.55E-04	2609.78616	584.87409	688.53	3298.31616	17.71499	16.38287	16.91444		
296	3205.61833	16.43894	217.59363	-0.02757	2619.16216	586.45616	690.864	3310.02616	17.77504	16.43907	16.97449		
297	3216.53199	16.4949	218.56014	-0.03207	2628.53816	587.99383	693.198	3321.73616	17.8351	16.49504	17.03454		
298	3227.40601	16.55067	219.52567	-0.02122	2637.91416	589.49185	695.532	3333.44616	17.89515	16.5508	17.0946		
299	3238.27544	16.60641	220.49413	-0.04455	2647.29016	590.98528	697.866	3345.15616	17.9552	16.60654	17.15465		
300	3249.10881	16.66196	221.46572	-0.06151	2656.66616	592.44265	700.2	3356.86616	18.01525	16.6621	17.2147		
301	3259.84068	16.717	222.43752	-0.01782	2666.04216	593.79852	702.534	3368.57616	18.0753	16.71713	17.27475		
302	3270.5656	16.772	223.41003	0.0136	2675.41816	595.14743	704.868	3380.28616	18.13535	16.77213	17.3348		
303	3281.33463	16.82722	224.38568	-0.01826	2684.79416	596.54046	707.202	3391.99616	18.1954	16.82736	17.39485		
304	3292.07678	16.88231	225.36377	-0.03282	2694.17016	597.90662	709.536	3403.70616	18.25545	16.88245	17.4549		
305	3302.75555	16.93707	226.34389	-0.00171	2703.54616	599.20939	711.87	3415.41616	18.3155	16.93721	17.51495		
306	3313.45667	16.99195	227.32826	0.01027	2712.92216	600.5345	714.204	3427.12616	18.37555	16.99209	17.57501		
307	3324.16962	17.04689	228.315	0.00258	2722.29816	601.87146	716.538	3438.83616	18.4356	17.04702	17.63506		
308	3334.87763	17.1018	229.3047	-1.07E-04	2731.67416	603.20347	718.872	3450.54616	18.49565	17.10194	17.69511		
309	3345.594	17.15676	230.29374	-0.00857	2741.05016	604.54383	721.206	3462.25616	18.55571	17.15689	17.75516		
310	3356.29816	17.21165	231.28377	-0.03511	2750.42616	605.872	723.54	3473.96616	18.61576	17.21179	17.81521		
311	3366.9841	17.26645	232.27449	-0.03968	2759.80216	607.18194	725.874	3485.67616	18.67581	17.26659	17.87526		
312	3377.57825	17.32078	233.26571	-0.01037	2769.17816	608.40009	728.208	3497.38616	18.73586	17.32091	17.93531		
313	3388.21548	17.37533	234.25935	3.86E-04	2778.55416	609.66132	730.542	3509.09616	18.79591	17.37546	17.99536		
314	3398.81684	17.42969	235.2569	-9.10E-04	2787.93016	610.88668	732.876	3520.80616	18.85596	17.42983	18.05542		
315	3409.44841	17.48421	236.25574	0.00172	2797.30616	612.14225	735.21	3532.51616	18.91601	17.48435	18.11547		
316	3420.05179	17.53859	237.2511	4.84E-04	2806.68216	613.36963	737.544	3544.22616	18.97606	17.53873	18.17552		
317	3430.68821	17.59313	238.2487	-0.00983	2816.05816	614.63005	739.878	3555.93616	19.03611	17.59327	18.23557		
318	3441.28868	17.64749	239.24411	0.00241	2825.43416	615.85452	742.212	3567.64616	19.09616	17.64763	18.29562		
319	3451.88871	17.70185	240.2379	0.02236	2834.81016	617.07855	744.546	3579.35616	19.15621	17.70199	18.35567		
320	3462.53521	17.75645	241.23273	0.00397	2844.18616	618.34905	746.88	3591.06616	19.21626	17.75659	18.41572		
321	3473.17865	17.81103	242.22654	-0.02339	2853.56216	619.61649	749.214	3602.77616	19.27632	17.81117	18.47578		
322	3483.7976	17.86549	243.21804	-0.02876	2862.93816	620.85944	751.548	3614.48616	19.33637	17.86563	18.53583		
323	3494.37502	17.91973	244.2085	-0.00729	2872.31416	622.06086	753.882	3626.19616	19.39642	17.91987	18.59588		
324	3504.94495	17.97393	245.19594	0.02079	2881.69016	623.25479	756.216	3637.90616	19.45647	17.97408	18.65593		
325	3515.54224	18.02828	246.18629	0.01817	2891.06616	624.47608	758.55	3649.61616	19.51652	18.02842	18.71598		
326	3526.17545	18.08281	247.18467	-0.01107	2900.44216	625.73329	760.884	3661.32616	19.57657	18.08295	18.77603		
327	3536.78215	18.1372	248.18705	-0.03166	2909.81816	626.96399	763.218	3673.03616	19.63662	18.13734	18.83608		
328	3547.36169	18.19145	249.19029	-0.02623	2919.19416	628.16753	765.552	3684.74616	19.69667	18.1916	18.89613		
329	3557.89541	18.24547	250.19484	0.01605	2928.57016	629.32525	767.886	3696.45616	19.75672	18.24562	18.95619		
330	3568.44302	18.29956	251.20185	0.0494	2937.94616	630.49686	770.22	3708.16616	19.81677	18.29971	19.01624		
331	3579.07287	18.35407	252.21483	0.01668	2947.32216	631.75071	772.554	3719.87616	19.87682	18.35422	19.07629		
332	3589.72196	18.40868	253.22936	-0.02415	2956.69816	633.0238	774.888	3731.58616	19.93687	18.40883	19.13634		
333	3600.31704	18.46302	254.24821	-0.02374	2966.07416	634.24288	777.222	3743.29616	19.99693	18.46316	19.19639		
334	3610.9043	18.51731	255.26423	-0.02162	2975.45016	635.45414	779.556	3755.00616	20.05698	18.51746	19.25644		
335	3621.46625	18.57147	256.28089	-0.03363	2984.82616	636.64009	781.89	3766.71616	20.11703	18.57162	19.31649		
336	3632.00015	18.62549	257.29643	-0.0281	2994.20216	637.79799	784.224	3778.42616	20.17708	18.62564	19.37654		
337	3642.48093	18.67924	258.31304	-0.003	3003.57816	638.90277	786.558	3790.13616	20.23713	18.67939	19.4366		
338	3652.98362	18.7331	259.32955	0.01121	3012.95416	640.02946	788.892	3801.84616	20.29718	18.73325	19.49665		
339	3663.48361	18.78695	260.34856	-0.00443	3022.33016	641.15345	791.226	3813.55616	20.35723	18.7871	19.5567		
340	3674.01193	18.84094	261.36505	-0.02883	3031.70616	642.30577	793.56	3825.26616	20.41728	18.84109	19.61675		
341	3684.46856	18.89456	262.37905	-0.00982	3041.08216	643.3864	795.894	3836.97616	20.47733	18.89471	19.6768		
342	3694.92491	18.94818	263.39297	0.01208	3050.45816	644.46675	798.228	3848.68616	20.53738	18.94833	19.73685		
343	3705.41424	19.00197	264.40384	0.00366	3059.83416	645.58008	800.562	3860.39616	20.59743	19.00212	19.7969		
344	3715.88622	19.05568	265.41139	0.00403	3069.21016	646.67606	802.896	3872.10616	20.65748	19.05583	19.85695		
345	3726.37455	19.10946	266.41489	0.00935	3078.58616	647.78839	805.23	3883.81616	20.71754	19.10961	19.91701		
346	3736.86364	19.16325	267.41793	0.0076	3087.96216	648.90148	807.564	3895.52616	20.77759	19.1634	19.97706		
347	3747.37228	19.21714	268.42227	-0.00933	3097.33816	650.03412	809.898	3907.23616	20.83764	19.21729	20.03711		
348	3757.87146	19.27098	269.42666	-0.05031	3106.71416	651.1573	812.232	3918.94616	20.89769	19.27114	20.09716		
349	3768.33269	19.32463	270.42911	-0.07708	3116.09016	652.24253	814.566	3930.65616	20.95774	19.32478	20.15721		
350	3778.67805	19.37768	271.42899	-0.05121	3125.46616	653.21189	816.9	3942.36616	21.01779	19.37784	20.21726		
351	3788.98478	19.43054	272.41976	-0.00856	3134.84216	654.14262	819.234	3954.07616	21.07784	19.43069	20.27731		
352	3799.27979	19.48333	273.4096	0.01973	3144.21816	655.06163	821.568	3965.78616	21.13789	19.48349	20.33736		
353	3809.60262	19.53627	274.39697	0.03333	3153.59416	656.00846	823.902	3977.49616	21.19794	19.53642	20.39742		
354	3819.96044	19.58939	275.38084	0.01691	3162.97016	656.99028	826.236	3989.20616	21.25799	19.58954	20.45747		
355	3830.35379	19.64268	276.36406	-0.03397	3172.34616	658.00763	828.57	4000.91616	21.31804	19.64284	20.51752		
356	3840.70873	19.69579	277.35135	-0.08768	3181.72216	658.98657	830.904	4012.62616	21.37809	19.69594	20.57757		
357	3850.96908	19.7484	278.33633	-0.07443	3191.09816	659.87092	833.238	4024.33616	21.43815	19.74856	20.63762		
358	3861.1063	19.80039	279.32374	-0.00211	3200.47416	660.63214	835.572	4036.04616	21.4982	19.80055	20.69767		
359	3871.28665	19.85259	280.3134	0.02798	3209.85016	661.43649	837.906	4047.75616	21.55825	19.85275	20.75772		
360	3881.49545	19.90495	281.30748	0.01799	3219.22616	662.26929	840.24	4059.46616	21.6183	19.9051	20.81778		
361	3891.71614	19.95736	282.30885	-0.00446	3228.60216	663.11398	842.574	4071.17616	21.67835	19.95752	20.87783		
362	3901.95654	20.00987	283.31594	-0.03851	3237.97816	663.97838	844.908	4082.88616	21.7384	20.01003	20.93788		
363	3912.12781	20.06203	284.32337	-0.03434	3247.35416	664.77365	847.242	4094.59616	21.79845	20.06219	20.99793		
364	3922.2636	20.11401	285.3361	0.00435	3256.73016	665.53344	849.576	4106.30616	21.8585	20.11417	21.05798		
365	3932.40214	20.166	286.35123	0.01367	3266.10616	666.29598	851.91	4118.01616	21.91855	20.16616	21.11803		
366	3942.58809	20.21824	287.37406	-0.02586	3275.48216	667.10593	854.244	4129.72616	21.9786	20.2184	21.17808		
367	3952.73116	20.27026	288.39695	-0.05119	3284.85816	667.873	856.578	4141.43616	22.03865	20.27042	21.23813		
368	3962.80916	20.32194	289.42305	-0.03223	3294.23416	668.575	858.912	4153.14616	22.0987	20.3221	21.29819		
369	3972.85541	20.37346	290.45027	5.92E-04	3303.61016	669.24525	861.246	4164.85616	22.15876	20.37362	21.35824		
370	3982.90131	20.42497	291.48075	0.02414	3312.98616	669.91515	863.58	4176.56616	22.21881	20.42513	21.41829		
371	3992.98203	20.47667	292.51208	0.00755	3322.36216	670.61987	865.914	4188.27616	22.27886	20.47683	21.47834		
372	4003.09003	20.5285	293.53635	-0.03087	3331.73816	671.35187	868.248	4199.98616	22.33891	20.52867	21.53839		
373	4013.13884	20.58004	294.55754	-0.05343	3341.11416	672.02468	870.582	4211.69616	22.39896	20.5802	21.59844		
374	4023.15526	20.6314	295.58136	-0.06187	3350.49016	672.6651	872.916	4223.40616	22.45901	20.63157	21.65849		
375	4033.08194	20.68231	296.58908	-0.05025	3359.86616	673.21578	875.25	4235.11616	22.51906	20.68247	21.71854		
376	4042.97299	20.73303	297.58847	-0.0408	3369.24216	673.73083	877.584	4246.82616	22.57911	20.73319	21.7786		
377	4052.82404	20.78355	298.5786	-0.04177	3378.61816	674.20588	879.918	4258.53616	22.63916	20.78371	21.83865		
378	4062.62754	20.83382	299.53711	-0.01875	3387.99416	674.63338	882.252	4270.24616	22.69921	20.83399	21.8987		
379	4072.39905	20.88393	300.4849	1.94E-04	3397.37016	675.02889	884.586	4281.95616	22.75926	20.8841	21.95875		
380	4082.20708	20.93423	301.42854	-0.02404	3406.74616	675.46092	886.92	4293.66616	22.81931	20.9344	22.0188		
381	4091.97485	20.98432	302.37212	-0.0315	3416.12216	675.85269	889.254	4305.37616	22.87937	20.98449	22.07885		
382	4101.69045	21.03414	303.31321	9.56E-04	3425.49816	676.19229	891.588	4317.08616	22.93942	21.03431	22.1389		
383	4111.42466	21.08406	304.25548	0.02114	3434.87416	676.5505	893.922	4328.79616	22.99947	21.08423	22.19895		
384	4121.17765	21.13408	305.19644	0.01714	3444.25016	676.92749	896.256	4340.50616	23.05952	21.13424	22.25901		
385	4130.95905	21.18424	306.13393	0.00472	3453.62616	677.33289	898.59	4352.21616	23.11957	21.18441	22.31906		
386	4140.73342	21.23436	307.06587	-0.00113	3463.00216	677.73126	900.924	4363.92616	23.17962	21.23453	22.37911		
387	4150.51233	21.28451	307.99018	-0.01433	3472.37816	678.13417	903.258	4375.63616	23.23967	21.28468	22.43916		
388	4160.28468	21.33462	308.91682	-0.04283	3481.75416	678.53052	905.592	4387.34616	23.29972	21.33479	22.49921		
389	4170.0083	21.38449	309.84302	-0.05754	3491.13016	678.87814	907.926	4399.05616	23.35977	21.38466	22.55926		
390	4179.66461	21.43401	310.76856	-0.03134	3500.50616	679.15845	910.26	4410.76616	23.41982	21.43418	22.61931		
391	4189.27412	21.48329	311.69361	-0.00141	3509.88216	679.39196	912.594	4422.47616	23.47987	21.48346	22.67936		
392	4198.9192	21.53275	312.62209	0.01246	3519.25816	679.66104	914.928	4434.18616	23.53992	21.53292	22.73942		
393	4208.53432	21.58206	313.54872	0.01628	3528.63416	679.90016	917.262	4445.89616	23.59998	21.58223	22.79947		
394	4218.22363	21.63174	314.47154	-0.007	3538.01016	680.21347	919.596	4457.60616	23.66003	21.63192	22.85952		
395	4227.85964	21.68116	315.39032	-5.59E-04	3547.38616	680.47348	921.93	4469.31616	23.72008	21.68133	22.91957		
396	4237.50007	21.7306	316.30258	0.04105	3556.76216	680.73791	924.264	4481.02616	23.78013	21.73077	22.97962		
397	4247.18272	21.78025	317.21554	0.05834	3566.13816	681.04456	926.598	4492.73616	23.84018	21.78042	23.03967		
398	4256.94071	21.83029	318.12193	0.03063	3575.51416	681.42655	928.932	4504.44616	23.90023	21.83047	23.09972		
399	4266.73918	21.88054	319.02277	-0.01694	3584.89016	681.84902	931.266	4516.15616	23.96028	21.88071	23.15978		
400	4276.5039	21.93062	319.92446	-0.03802	3594.26616	682.23774	933.6	4527.86616	24.02033	21.93079	23.21983		
401	4286.22787	21.98048	320.82978	-0.03038	3603.64216	682.58571	935.934	4539.57616	24.08038	21.98066	23.27988		
402	4295.91501	22.03016	321.73581	-0.00641	3613.01816	682.89685	938.268	4551.28616	24.14043	22.03033	23.33993		
403	4305.59505	22.0798	322.64285	0.01046	3622.39416	683.20089	940.602	4562.99616	24.20048	22.07997	23.39998		
404	4315.30049	22.12957	323.55128	0.006	3631.77016	683.53033	942.936	4574.70616	24.26053	22.12975	23.46003		
405	4325.00409	22.17933	324.45929	0.00933	3641.14616	683.85793	945.27	4586.41616	24.32058	22.17951	23.52008		
406	4334.70999	22.22911	325.35986	7.63E-04	3650.52216	684.18783	947.604	4598.12616	24.38064	22.22928	23.58013		
407	4344.45043	22.27906	326.25684	-0.04017	3659.89816	684.55227	949.938	4609.83616	24.44069	22.27923	23.64019		
408	4354.12253	22.32866	327.14595	-0.06803	3669.27416	684.84837	952.272	4621.54616	24.50074	22.32883	23.70024		
409	4363.73609	22.37796	328.03362	-0.06175	3678.65016	685.08593	954.606	4633.25616	24.56079	22.37813	23.76029		
410	4373.26294	22.42681	328.91909	-0.01657	3688.02616	685.23678	956.94	4644.96616	24.62084	22.42699	23.82034		
411	4382.77475	22.47559	329.80097	0.03171	3697.40216	685.37259	959.274	4656.67616	24.68089	22.47577	23.88039		
412	4392.33709	22.52463	330.67859	0.03508	3706.77816	685.55893	961.608	4668.38616	24.74094	22.52481	23.94044		
413	4401.94024	22.57387	331.55374	0.0073	3716.15416	685.78608	963.942	4680.09616	24.80099	22.57405	24.00049		
414	4411.55156	22.62316	332.4342	-0.03396	3725.53016	686.0214	966.276	4691.80616	24.86104	22.62334	24.06054		
415	4421.13493	22.67231	333.32059	-0.05822	3734.90616	686.22877	968.61	4703.51616	24.92109	22.67249	24.1206		
416	4430.63019	22.721	334.2085	-0.04147	3744.28216	686.34803	970.944	4715.22616	24.98114	22.72118	24.18065		
417	4440.09674	22.76955	335.08934	-0.02252	3753.65816	686.43858	973.278	4726.93616	25.04119	22.76973	24.2407		
418	4449.54294	22.81799	335.96019	-0.0187	3763.03416	686.50878	975.612	4738.64616	25.10125	22.81817	24.30075		
419	4458.96849	22.86632	336.82212	-0.01719	3772.41016	686.55833	977.946	4750.35616	25.1613	22.86651	24.3608		
420	4468.38087	22.91459	337.67682	-0.00825	3781.78616	686.59471	980.28	4762.06616	25.22135	22.91477	24.42085		
421	4477.77149	22.96275	338.53115	0.00547	3791.16216	686.60933	982.614	4773.77616	25.2814	22.96293	24.4809		
422	4487.18578	23.01103	339.38076	-0.00731	3800.53816	686.64762	984.948	4785.48616	25.34145	23.01121	24.54095		
423	4496.59639	23.05929	340.23242	-0.0353	3809.91416	686.68223	987.282	4797.19616	25.4015	23.05947	24.60101		
424	4505.96147	23.10731	341.08597	-0.03751	3819.29016	686.67131	989.616	4808.90616	25.46155	23.10749	24.66106		
425	4515.2801	23.1551	341.93331	-0.02607	3828.66616	686.61394	991.95	4820.61616	25.5216	23.15528	24.72111		
426	4524.58713	23.20283	342.78238	-0.0228	3838.04216	686.54497	994.284	4832.32616	25.58165	23.20301	24.78116		
427	4533.85953	23.25038	343.63027	-6.90E-04	3847.41816	686.44137	996.618	4844.03616	25.6417	23.25056	24.84121		
428	4543.1216	23.29787	344.47573	0.03849	3856.79416	686.32744	998.952	4855.74616	25.70175	23.29806	24.90126		
429	4552.43619	23.34564	345.32372	0.03857	3866.17016	686.26603	1001.286	4867.45616	25.7618	23.34583	24.96131		
430	4561.81003	23.39371	346.17254	-0.00314	3875.54616	686.26387	1003.62	4879.16616	25.82186	23.3939	25.02136		
431	4571.16713	23.4417	347.0213	-0.02543	3884.92216	686.24497	1005.954	4890.87616	25.88191	23.44188	25.08142		
432	4580.4859	23.48948	347.86812	-0.01203	3894.29816	686.18774	1008.288	4902.58616	25.94196	23.48967	25.14147		
433	4589.79634	23.53723	348.71763	-0.00212	3903.67416	686.12218	1010.622	4914.29616	26.00201	23.53742	25.20152		
434	4599.11365	23.58501	349.56771	-9.29E-04	3913.05016	686.06349	1012.956	4926.00616	26.06206	23.5852	25.26157		
435	4608.41708	23.63272	350.41691	-2.93E-04	3922.42616	685.99092	1015.29	4937.71616	26.12211	23.63291	25.32162		
436	4617.73768	23.68052	351.26056	0.00768	3931.80216	685.93552	1017.624	4949.42616	26.18216	23.68071	25.38167		
437	4627.03665	23.7282	352.10523	-0.0249	3941.17816	685.85849	1019.958	4961.13616	26.24221	23.72839	25.44172		
438	4636.39244	23.77618	352.95136	-0.09529	3950.55416	685.83828	1022.292	4972.84616	26.30226	23.77637	25.50178		
439	4645.5566	23.82318	353.80105	-0.09016	3959.93016	685.62644	1024.626	4984.55616	26.36231	23.82337	25.56183		
440	4654.66604	23.86989	354.64823	-0.05486	3969.30616	685.35988	1026.96	4996.26616	26.42236	23.87008	25.62188		
441	4663.7159	23.9163	355.49593	-0.042	3978.68216	685.03374	1029.294	5007.97616	26.48241	23.91649	25.68193		
442	4672.72022	23.96248	356.3461	-0.01257	3988.05816	684.66206	1031.628	5019.68616	26.54247	23.96267	25.74198		
443	4681.70719	24.00856	357.19107	0.01954	3997.43416	684.27303	1033.962	5031.39616	26.60252	24.00875	25.80203		
444	4690.72411	24.0548	358.04067	0.00329	4006.81016	683.91395	1036.296	5043.10616	26.66257	24.055	25.86208		
445	4699.77666	24.10123	358.89134	-0.04489	4016.18616	683.5905	1038.63	5054.81616	26.72262	24.10142	25.92213		
446	4708.74118	24.1472	359.74215	-0.05931	4025.56216	683.17902	1040.964	5066.52616	26.78267	24.14739	25.98219		
447	4717.66657	24.19297	360.58344	-0.06266	4034.93816	682.72841	1043.298	5078.23616	26.84272	24.19316	26.04224		
448	4726.52102	24.23838	361.42667	-0.06222	4044.31416	682.20686	1045.632	5089.94616	26.90277	24.23857	26.10229		
449	4735.30584	24.28343	362.26872	-0.05617	4053.69016	681.61568	1047.966	5101.65616	26.96282	24.28362	26.16234		
450	4744.05198	24.32828	363.1126	-0.04192	4063.06616	680.98582	1050.3	5113.36616	27.02287	24.32847	26.22239		
451	4752.72045	24.37273	363.95526	-0.01145	4072.44216	680.27829	1052.634	5125.07616	27.08292	24.37293	26.28244		
452	4761.41527	24.41732	364.80001	-0.00165	4081.81816	679.59711	1054.968	5136.78616	27.14297	24.41751	26.34249		
453	4770.08924	24.4618	365.64132	-0.01819	4091.19416	678.89508	1057.302	5148.49616	27.20302	24.462	26.40254		
454	4778.77197	24.50633	366.47794	-0.04366	4100.57016	678.20181	1059.636	5160.20616	27.26308	24.50652	26.4626		
455	4787.38528	24.5505	367.31015	-0.02813	4109.94616	677.43912	1061.97	5171.91616	27.32313	24.55069	26.52265		
456	4795.95404	24.59444	368.14793	0.01075	4119.32216	676.63188	1064.304	5183.62616	27.38318	24.59464	26.5827		
457	4804.56877	24.63862	368.98483	-0.00261	4128.69816	675.87061	1066.638	5195.33616	27.44323	24.63881	26.64275		
458	4813.17913	24.68277	369.82266	-0.0512	4138.07416	675.10497	1068.972	5207.04616	27.50328	24.68297	26.7028		
459	4821.74184	24.72668	370.66398	-0.0765	4147.45016	674.29168	1071.306	5218.75616	27.56333	24.72688	26.76285		
460	4830.1994	24.77006	371.50529	-0.03457	4156.82616	673.37324	1073.64	5230.46616	27.62338	24.77025	26.8229		
461	4838.60892	24.81318	372.34332	0.01075	4166.20216	672.40676	1075.974	5242.17616	27.68343	24.81338	26.88295		
462	4847.08137	24.85663	373.18757	-0.00215	4175.57816	671.50321	1078.308	5253.88616	27.74348	24.85683	26.94301		
463	4855.519	24.8999	374.03591	-0.02879	4184.95416	670.56484	1080.642	5265.59616	27.80353	24.9001	27.00306		
464	4863.95476	24.94316	374.88875	-0.05288	4194.33016	669.6246	1082.976	5277.30616	27.86358	24.94336	27.06311		
465	4872.31391	24.98603	375.73408	-0.05347	4203.70616	668.60775	1085.31	5289.01616	27.92363	24.98623	27.12316		
466	4880.61664	25.0286	376.58183	2.46E-04	4213.08216	667.53448	1087.644	5300.72616	27.98369	25.0288	27.18321		
467	4888.89494	25.07106	377.43348	0.08613	4222.45816	666.43678	1089.978	5312.43616	28.04374	25.07126	27.24326		
468	4897.2795	25.11405	378.29601	0.11492	4231.83416	665.44534	1092.312	5324.14616	28.10379	25.11425	27.30331		
469	4905.82049	25.15785	379.16195	0.0634	4241.21016	664.61033	1094.646	5335.85616	28.16384	25.15805	27.36336		
470	4914.40203	25.20186	380.01857	0.0119	4250.58616	663.81587	1096.98	5347.56616	28.22389	25.20206	27.42342		
471	4922.99962	25.24595	380.88199	-0.0218	4259.96216	663.03746	1099.314	5359.27616	28.28394	25.24615	27.48347		
472	4931.57215	25.28991	381.75816	-0.03694	4269.33816	662.23399	1101.648	5370.98616	28.34399	25.29011	27.54352		
473	4940.09156	25.3336	382.63807	-0.00785	4278.71416	661.3774	1103.982	5382.69616	28.40404	25.3338	27.60357		
474	4948.59452	25.37721	383.52045	0.02262	4288.09016	660.50436	1106.316	5394.40616	28.46409	25.37741	27.66362		
475	4957.15212	25.42109	384.41153	-0.00361	4297.46616	659.68596	1108.65	5406.11616	28.52414	25.42129	27.72367		
476	4965.70739	25.46496	385.30799	-0.03468	4306.84216	658.86523	1110.984	5417.82616	28.58419	25.46517	27.78372		
477	4974.19822	25.50851	386.20345	-0.0177	4316.21816	657.98006	1113.318	5429.53616	28.64424	25.50871	27.84378		
478	4982.68155	25.55201	387.10285	0.00121	4325.59416	657.08739	1115.652	5441.24616	28.7043	25.55221	27.90383		
479	4991.17353	25.59556	388.009	-8.68E-04	4334.97016	656.20337	1117.986	5452.95616	28.76435	25.59576	27.96388		
480	4999.66057	25.63908	388.91637	8.71E-04	4344.34616	655.31441	1120.32	5464.66616	28.8244	25.63928	28.02393		
481	5008.14538	25.68259	389.82968	-0.00445	4353.72216	654.42322	1122.654	5476.37616	28.88445	25.6828	28.08398		
482	5016.64306	25.72617	390.74121	-0.00523	4363.09816	653.5449	1124.988	5488.08616	28.9445	25.72637	28.14403		
483	5025.09941	25.76954	391.65459	0.03023	4372.47416	652.62525	1127.322	5499.79616	29.00455	25.76974	28.20408		
484	5033.60463	25.81315	392.5726	0.03059	4381.85016	651.75447	1129.656	5511.50616	29.0646	25.81336	28.26413		
485	5042.17436	25.8571	393.49599	-0.04941	4391.22616	650.9482	1131.99	5523.21616	29.12465	25.8573	28.32419		
486	5050.68857	25.90076	394.4154	-0.08654	4400.60216	650.08641	1134.324	5534.92616	29.1847	25.90097	28.38424		
487	5059.05166	25.94365	395.33368	-0.04351	4409.97816	649.0735	1136.658	5546.63616	29.24475	25.94385	28.44429		
488	5067.42636	25.9866	396.25179	-0.00906	4419.35416	648.0722	1138.992	5558.34616	29.3048	25.9868	28.50434		
489	5075.7549	26.02931	397.18013	0.01318	4428.73016	647.02474	1141.326	5570.05616	29.36485	26.02951	28.56439		
490	5084.1279	26.07224	398.11997	0.0231	4438.10616	646.02174	1143.66	5581.76616	29.42491	26.07245	28.62444		
491	5092.51087	26.11523	399.06356	0.01184	4447.48216	645.02871	1145.994	5593.47616	29.48496	26.11544	28.68449		
492	5100.92185	26.15837	400.01189	-0.01669	4456.85816	644.06369	1148.328	5605.18616	29.54501	26.15857	28.74454		
493	5109.31421	26.2014	400.96796	-0.03995	4466.23416	643.08005	1150.662	5616.89616	29.60506	26.20161	28.8046		
494	5117.64906	26.24415	401.92423	0.00841	4475.61016	642.0389	1152.996	5628.60616	29.66511	26.24435	28.86465		
495	5125.95775	26.28675	402.88478	0.09065	4484.98616	640.97159	1155.33	5640.31616	29.72516	26.28696	28.9247		
496	5134.4099	26.3301	403.85351	0.11149	4494.36216	640.04774	1157.664	5652.02616	29.78521	26.33031	28.98475		
497	5142.9639	26.37396	404.83227	0.06501	4503.73816	639.22574	1159.998	5663.73616	29.84526	26.37417	29.0448		
498	5151.61671	26.41834	405.81929	-0.0197	4513.11416	638.50255	1162.332	5675.44616	29.90531	26.41855	29.10485		
499	5160.2301	26.46251	406.81021	-0.06583	4522.49016	637.73994	1164.666	5687.15616	29.96536	26.46272	29.1649		
500	5168.74473	26.50617	407.79884	-0.04125	4531.86616	636.87857	1167	5698.86616	30.02541	26.50638	29.22495		
501	5177.23297	26.5497	408.7915	-0.02018	4541.24216	635.99081	1169.334	5710.57616	30.08546	26.54991	29.28501		
502	5185.70775	26.59316	409.79051	-0.01065	4550.61816	635.08959	1171.668	5722.28616	30.14552	26.59337	29.34506		
503	5194.15513	26.63648	410.78467	0.01965	4559.99416	634.16097	1174.002	5733.99616	30.20557	26.63669	29.40511		
504	5202.62815	26.67993	411.78081	0.06363	4569.37016	633.25799	1176.336	5745.70616	30.26562	26.68014	29.46516		
505	5211.1559	26.72366	412.78212	0.06603	4578.74616	632.40974	1178.67	5757.41616	30.32567	26.72388	29.52521		
506	5219.80306	26.76801	413.79294	-0.01664	4588.12216	631.6809	1181.004	5769.12616	30.38572	26.76822	29.58526		
507	5228.42077	26.8122	414.8082	-0.06838	4597.49816	630.92261	1183.338	5780.83616	30.44577	26.81241	29.64531		
508	5236.91142	26.85574	415.81929	0.01247	4606.87416	630.03726	1185.672	5792.54616	30.50582	26.85596	29.70536		
509	5245.41211	26.89934	416.83538	0.09156	4616.25016	629.16195	1188.006	5804.25616	30.56587	26.89955	29.76542		
510	5254.06963	26.94373	417.86189	0.05049	4625.62616	628.44347	1190.34	5815.96616	30.62592	26.94395	29.82547		
511	5262.76969	26.98835	418.89552	-0.02338	4635.00216	627.76753	1192.674	5827.67616	30.68597	26.98856	29.88552		
512	5271.42982	27.03276	419.93365	-0.05455	4644.37816	627.05166	1195.008	5839.38616	30.74602	27.03297	29.94557		
513	5280.03377	27.07688	420.9712	-0.05556	4653.75416	626.27961	1197.342	5851.09616	30.80607	27.0771	30.00562		
514	5288.57179	27.12067	422.01197	-0.02415	4663.13016	625.44163	1199.676	5862.80616	30.86613	27.12088	30.06567		
515	5297.0756	27.16427	423.05893	0.00224	4672.50616	624.56944	1202.01	5874.51616	30.92618	27.16449	30.12572		
516	5305.61714	27.20808	424.10107	0.00647	4681.88216	623.73498	1204.344	5886.22616	30.98623	27.20829	30.18578		
517	5314.12641	27.25171	425.13512	0.0397	4691.25816	622.86825	1206.678	5897.93616	31.04628	27.25193	30.24583		
518	5322.68837	27.29562	426.1708	0.06514	4700.63416	622.05421	1209.012	5909.64616	31.10633	27.29584	30.30588		
519	5331.33602	27.33997	427.21484	0.03288	4710.01016	621.32586	1211.346	5921.35616	31.16638	27.34018	30.36593		
520	5340.02015	27.3845	428.26414	-0.02457	4719.38616	620.63399	1213.68	5933.06616	31.22643	27.38472	30.42598		
521	5348.67717	27.4289	429.31932	-0.06631	4728.76216	619.91501	1216.014	5944.77616	31.28648	27.42911	30.48603		
522	5357.25365	27.47288	430.36689	-0.05631	4738.13816	619.11549	1218.348	5956.48616	31.34653	27.4731	30.54608		
523	5365.75307	27.51646	431.40959	-0.01926	4747.51416	618.23891	1220.682	5968.19616	31.40658	27.51668	30.60613		
524	5374.2619	27.5601	432.45603	-0.02077	4756.89016	617.37174	1223.016	5979.90616	31.46663	27.56032	30.66619		
525	5382.75193	27.60364	433.50871	-0.04213	4766.26616	616.48577	1225.35	5991.61616	31.52668	27.60386	30.72624		
526	5391.18708	27.64689	434.56749	-0.01304	4775.64216	615.54492	1227.684	6003.32616	31.58674	27.64711	30.78629		
527	5399.58227	27.68995	435.62894	0.03517	4785.01816	614.56411	1230.018	6015.03616	31.64679	27.69017	30.84634		
528	5408.06011	27.73342	436.69331	0.01267	4794.39416	613.66595	1232.352	6026.74616	31.70684	27.73364	30.90639		
529	5416.55328	27.77698	437.76377	-0.05409	4803.77016	612.78312	1234.686	6038.45616	31.76689	27.7772	30.96644		
530	5424.98383	27.82021	438.82207	-0.09333	4813.14616	611.83767	1237.02	6050.16616	31.82694	27.82043	31.02649		
531	5433.30793	27.8629	439.88356	-0.08847	4822.52216	610.78577	1239.354	6061.87616	31.88699	27.86312	31.08654		
532	5441.53423	27.90508	440.94976	-0.03385	4831.89816	609.63607	1241.688	6073.58616	31.94704	27.9053	31.1466		
533	5449.70871	27.947	442.02003	0.03264	4841.27416	608.43455	1244.022	6085.29616	32.00709	27.94722	31.20665		
534	5457.94923	27.98926	443.09161	0.06081	4850.65016	607.29907	1246.356	6097.00616	32.06714	27.98948	31.2667		
535	5466.24006	28.03178	444.15736	0.05151	4860.02616	606.2139	1248.69	6108.71616	32.12719	28.032	31.32675		
536	5474.60746	28.07469	445.2225	0.0174	4869.40216	605.2053	1251.024	6120.42616	32.18724	28.07491	31.3868		
537	5482.97744	28.11761	446.2822	-0.01485	4878.77816	604.19928	1253.358	6132.13616	32.24729	28.11783	31.44685		
538	5491.3353	28.16047	447.35126	-0.04796	4888.15416	603.18114	1255.692	6143.84616	32.30734	28.16069	31.5069		
539	5499.65541	28.20314	448.42544	-0.06388	4897.53016	602.12525	1258.026	6155.55616	32.3674	28.20336	31.56695		
540	5507.87131	28.24527	449.49356	-0.03842	4906.90616	600.96515	1260.36	6167.26616	32.42745	28.24549	31.62701		
541	5516.07789	28.28735	450.5586	-0.01954	4916.28216	599.79573	1262.694	6178.97616	32.4875	28.28758	31.68706		
542	5524.25365	28.32928	451.61436	6.71E-04	4925.65816	598.59549	1265.028	6190.68616	32.54755	28.32951	31.74711		
543	5532.42219	28.37117	452.66872	0.0356	4935.03416	597.38803	1267.362	6202.39616	32.6076	28.3714	31.80716		
544	5540.63867	28.41331	453.73616	0.04893	4944.41016	596.22851	1269.696	6214.10616	32.66765	28.41353	31.86721		
545	5548.90887	28.45572	454.80546	0.00905	4953.78616	595.12271	1272.03	6225.81616	32.7277	28.45594	31.92726		
546	5557.2194	28.49833	455.87393	-0.02732	4963.16216	594.05724	1274.364	6237.52616	32.78775	28.49856	31.98731		
547	5565.43174	28.54045	456.93984	0.00174	4972.53816	592.89358	1276.698	6249.23616	32.8478	28.54068	32.04736		
548	5573.69085	28.5828	458.01369	-0.0123	4981.91416	591.77669	1279.032	6260.94616	32.90785	28.58303	32.10742		
549	5581.96159	28.62522	459.09096	-0.04549	4991.29016	590.67143	1281.366	6272.65616	32.9679	28.62544	32.16747		
550	5590.11312	28.66702	460.17604	-0.00771	5000.66616	589.44696	1283.7	6284.36616	33.02795	28.66725	32.22752		
551	5598.30945	28.70905	461.27531	0.03035	5010.04216	588.26729	1286.034	6296.07616	33.08801	28.70928	32.28757		
552	5606.50455	28.75108	462.38413	0.0518	5019.41816	587.08639	1288.368	6307.78616	33.14806	28.75131	32.34762		
553	5614.77873	28.79351	463.4913	0.04789	5028.79416	585.98457	1290.702	6319.49616	33.20811	28.79374	32.40767		
554	5623.10317	28.8362	464.60097	0.00108	5038.17016	584.93301	1293.036	6331.20616	33.26816	28.83643	32.46772		
555	5631.43956	28.87895	465.7097	-0.03036	5047.54616	583.8934	1295.37	6342.91616	33.32821	28.87918	32.52778		
556	5639.70609	28.92134	466.82358	-0.00751	5056.92216	582.78393	1297.704	6354.62616	33.38826	28.92157	32.58783		
557	5647.97895	28.96376	467.93889	0.00654	5066.29816	581.68079	1300.038	6366.33616	33.44831	28.96399	32.64788		
558	5656.27896	29.00633	469.06797	0.00761	5075.67416	580.6048	1302.372	6378.04616	33.50836	29.00656	32.70793		
559	5664.54449	29.04872	470.19575	0.00435	5085.05016	579.49433	1304.706	6389.75616	33.56841	29.04895	32.76798		
560	5672.88226	29.09147	471.3247	-0.03605	5094.42616	578.4561	1307.04	6401.46616	33.62846	29.0917	32.82803		
561	5681.12746	29.13376	472.44898	-0.04253	5103.80216	577.3253	1309.374	6413.17616	33.68851	29.13399	32.88808		
562	5689.34137	29.17588	473.57118	-0.00313	5113.17816	576.16321	1311.708	6424.88616	33.74856	29.17611	32.94813		
563	5697.54031	29.21792	474.70317	0.04975	5122.55416	574.98615	1314.042	6436.59616	33.80862	29.21816	33.00819		
564	5705.78796	29.26022	475.83774	0.10455	5131.93016	573.8578	1316.376	6448.30616	33.86867	29.26045	33.06824		
565	5714.15215	29.30311	476.97316	0.07466	5141.30616	572.84599	1318.71	6460.01616	33.92872	29.30334	33.12829		
566	5722.65274	29.3467	478.11248	-0.00583	5150.68216	571.97058	1321.044	6471.72616	33.98877	29.34694	33.18834		
567	5731.06265	29.38983	479.25336	-0.0283	5160.05816	571.00449	1323.378	6483.43616	34.04882	29.39006	33.24839		
568	5739.4942	29.43307	480.3958	-0.01315	5169.43416	570.06004	1325.712	6495.14616	34.10887	29.4333	33.30844		
569	5747.85996	29.47597	481.5316	0.02275	5178.81016	569.0498	1328.046	6506.85616	34.16892	29.4762	33.36849		
570	5756.28304	29.51917	482.67378	0.05986	5188.18616	568.09688	1330.38	6518.56616	34.22897	29.5194	33.42854		
571	5764.74828	29.56258	483.81983	0.07809	5197.56216	567.18612	1332.714	6530.27616	34.28902	29.56281	33.4886		
572	5773.31133	29.60649	484.96777	0.06193	5206.93816	566.37317	1335.048	6541.98616	34.34907	29.60672	33.54865		
573	5781.94896	29.65078	486.12169	-0.00269	5216.31416	565.6348	1337.382	6553.69616	34.40912	29.65102	33.6087		
574	5790.58736	29.69508	487.28733	-0.05874	5225.69016	564.8972	1339.716	6565.40616	34.46917	29.69532	33.66875		
575	5799.13889	29.73894	488.4517	-0.05263	5235.06616	564.07273	1342.05	6577.11616	34.52923	29.73917	33.7288		
576	5807.6284	29.78247	489.62174	-0.02165	5244.44216	563.18624	1344.384	6588.82616	34.58928	29.78271	33.78885		
577	5816.11829	29.82601	490.79778	0.00193	5253.81816	562.30013	1346.718	6600.53616	34.64933	29.82625	33.8489		
578	5824.58284	29.86942	491.97717	0.03778	5263.19416	561.38868	1349.052	6612.24616	34.70938	29.86966	33.90895		
579	5833.10542	29.91312	493.1653	0.04069	5272.57016	560.53526	1351.386	6623.95616	34.76943	29.91336	33.96901		
580	5841.68842	29.95714	494.34849	0.01852	5281.94616	559.74226	1353.72	6635.66616	34.82948	29.95738	34.02906		
581	5850.25529	30.00107	495.53927	0.03003	5291.32216	558.93313	1356.054	6647.37616	34.88953	30.00131	34.08911		
582	5858.86806	30.04524	496.72974	0.05392	5300.69816	558.1699	1358.388	6659.08616	34.94958	30.04548	34.14916		
583	5867.52531	30.08963	497.91552	0.04208	5310.07416	557.45115	1360.722	6670.79616	35.00963	30.08987	34.20921		
584	5876.26337	30.13444	499.10992	0.01893	5319.45016	556.81321	1363.056	6682.50616	35.06968	30.13468	34.26926		
585	5884.96364	30.17906	500.31412	0.05812	5328.82616	556.13748	1365.39	6694.21616	35.12973	30.1793	34.32931		
586	5893.73439	30.22404	501.52808	0.09647	5338.20216	555.53223	1367.724	6705.92616	35.18978	30.22428	34.38936		
587	5902.63443	30.26968	502.73769	0.06712	5347.57816	555.05627	1370.058	6717.63616	35.24984	30.26992	34.44942		
588	5911.59129	30.31561	503.94366	0.04571	5356.95416	554.63713	1372.392	6729.34616	35.30989	30.31585	34.50947		
589	5920.57369	30.36168	505.16037	0.04974	5366.33016	554.24353	1374.726	6741.05616	35.36994	30.36192	34.56952		
590	5929.63102	30.40812	506.37659	0.03915	5375.70616	553.92486	1377.06	6752.76616	35.42999	30.40836	34.62957		
591	5938.71191	30.45469	507.59821	0.03056	5385.08216	553.62975	1379.394	6764.47616	35.49004	30.45493	34.68962		
592	5947.82737	30.50144	508.81006	0.02113	5394.45816	553.36921	1381.728	6776.18616	35.55009	30.50168	34.74967		
593	5956.97236	30.54833	510.01793	0.03791	5403.83416	553.1382	1384.062	6787.89616	35.61014	30.54858	34.80972		
594	5966.10823	30.59518	511.21454	0.09944	5413.21016	552.89807	1386.396	6799.60616	35.67019	30.59543	34.86978		
595	5975.38447	30.64275	512.41045	0.1227	5422.58616	552.79831	1388.73	6811.31616	35.73024	30.643	34.92983		
596	5984.78685	30.69097	513.60487	0.09262	5431.96216	552.82469	1391.064	6823.02616	35.79029	30.69121	34.98988		
597	5994.28737	30.73969	514.81038	0.04971	5441.33816	552.94921	1393.398	6834.73616	35.85034	30.73994	35.04993		
598	6003.83593	30.78866	516.02203	0.01827	5450.71416	553.12177	1395.732	6846.44616	35.91039	30.7889	35.10998		
599	6013.38912	30.83765	517.24461	0.05682	5460.09016	553.29896	1398.066	6858.15616	35.97045	30.83789	35.17003		
600	6022.95808	30.88672	518.476	0.11831	5469.46616	553.49192	1400.4	6869.86616	36.0305	30.88696	35.23008		
601	6032.71814	30.93677	519.71487	0.07471	5478.84216	553.87598	1402.734	6881.57616	36.09055	30.93702	35.29013		
602	6042.55347	30.98721	520.9575	-0.04889	5488.21816	554.33531	1405.068	6893.28616	36.1506	30.98745	35.35019		
603	6052.34601	31.03743	522.19193	-0.10257	5497.59416	554.75185	1407.402	6904.99616	36.21065	31.03767	35.41024		
604	6061.9533	31.08669	523.42403	-0.04626	5506.97016	554.98314	1409.736	6916.70616	36.2707	31.08694	35.47029		
605	6071.5636	31.13598	524.66076	0.02023	5516.34616	555.21744	1412.07	6928.41616	36.33075	31.13622	35.53034		
606	6081.16809	31.18523	525.89569	0.05855	5525.72216	555.44593	1414.404	6940.12616	36.3908	31.18548	35.59039		
607	6090.8621	31.23494	527.14101	0.07267	5535.09816	555.76394	1416.738	6951.83616	36.45085	31.23519	35.65044		
608	6100.61706	31.28497	528.39575	0.05654	5544.47416	556.1429	1419.072	6963.54616	36.5109	31.28522	35.71049		
609	6110.45127	31.3354	529.66163	0.0297	5553.85016	556.60111	1421.406	6975.25616	36.57095	31.33565	35.77054		
610	6120.29221	31.38586	530.93015	0.00414	5563.22616	557.06605	1423.74	6986.96616	36.631	31.38611	35.8306		
611	6130.15925	31.43646	532.19625	-0.00736	5572.60216	557.55709	1426.074	6998.67616	36.69106	31.43671	35.89065		
612	6139.98394	31.48685	533.47348	0.01404	5581.97816	558.00578	1428.408	7010.38616	36.75111	31.4871	35.9507		
613	6149.83781	31.53738	534.74177	0.04057	5591.35416	558.48365	1430.742	7022.09616	36.81116	31.53763	36.01075		
614	6159.73184	31.58812	536.00677	0.04337	5600.73016	559.00168	1433.076	7033.80616	36.87121	31.58837	36.0708		
615	6169.67864	31.63913	537.26673	0.06547	5610.10616	559.57248	1435.41	7045.51616	36.93126	31.63938	36.13085		
616	6179.65321	31.69028	538.52457	0.08087	5619.48216	560.17105	1437.744	7057.22616	36.99131	31.69053	36.1909		
617	6189.78134	31.74222	539.79819	0.0342	5628.85816	560.92318	1440.078	7068.93616	37.05136	31.74247	36.25095		
618	6199.89805	31.7941	541.07969	-0.02769	5638.23416	561.66389	1442.412	7080.64616	37.11141	31.79435	36.31101		
619	6210.02083	31.84601	542.37199	-0.0606	5647.61016	562.41067	1444.746	7092.35616	37.17146	31.84626	36.37106		
620	6220.03213	31.89735	543.6678	-0.0303	5656.98616	563.04597	1447.08	7104.06616	37.23151	31.8976	36.43111		
621	6230.01794	31.94856	544.96644	0.03022	5666.36216	563.65578	1449.414	7115.77616	37.29156	31.94881	36.49116		
622	6240.04501	31.99998	546.26498	0.03966	5675.73816	564.30685	1451.748	7127.48616	37.35161	32.00023	36.55121		
623	6250.13593	32.05172	547.56731	0.01416	5685.11416	565.02177	1454.082	7139.19616	37.41167	32.05198	36.61126		
624	6260.21653	32.10342	548.86846	0.01343	5694.49016	565.72637	1456.416	7150.90616	37.47172	32.10367	36.67131		
625	6270.31054	32.15518	550.16751	0.02745	5703.86616	566.44438	1458.75	7162.61616	37.53177	32.15544	36.73136		
626	6280.44178	32.20714	551.47868	0.03485	5713.24216	567.19962	1461.084	7174.32616	37.59182	32.20739	36.79142		
627	6290.59496	32.25921	552.78677	0.05044	5722.61816	567.9768	1463.418	7186.03616	37.65187	32.25946	36.85147		
628	6300.80643	32.31157	554.09117	0.03867	5731.99416	568.81227	1465.752	7197.74616	37.71192	32.31183	36.91152		
629	6311.08115	32.36426	555.39861	-0.0165	5741.37016	569.71099	1468.086	7209.45616	37.77197	32.36452	36.97157		
630	6321.32575	32.4168	556.70499	-0.03638	5750.74616	570.57959	1470.42	7221.16616	37.83202	32.41706	37.03162		
631	6331.50135	32.46898	558.01288	0.01535	5760.12216	571.37919	1472.754	7232.87616	37.89207	32.46924	37.09167		
632	6341.69953	32.52128	559.33043	0.07044	5769.49816	572.20137	1475.088	7244.58616	37.95212	32.52154	37.15172		
633	6351.98294	32.57401	560.64462	0.07271	5778.87416	573.10878	1477.422	7256.29616	38.01217	32.57427	37.21178		
634	6362.35508	32.6272	561.97077	0.04035	5788.25016	574.10492	1479.756	7268.00616	38.07222	32.62746	37.27183		
635	6372.75535	32.68054	563.28215	0.02434	5797.62616	575.12919	1482.09	7279.71616	38.13228	32.6808	37.33188		
636	6383.17201	32.73396	564.59188	0.04207	5807.00216	576.16985	1484.424	7291.42616	38.19233	32.73422	37.39193		
637	6393.62513	32.78756	565.89645	0.06359	5816.37816	577.24697	1486.758	7303.13616	38.25238	32.78782	37.45198		
638	6404.15723	32.84157	567.21252	0.03984	5825.75416	578.40307	1489.092	7314.84616	38.31243	32.84183	37.51203		
639	6414.74925	32.89589	568.54208	-0.00407	5835.13016	579.61909	1491.426	7326.55616	38.37248	32.89615	37.57208		
640	6425.30183	32.95	569.89519	-2.00E-04	5844.50616	580.79567	1493.76	7338.26616	38.43253	32.95027	37.63213		
641	6435.85711	33.00413	571.25742	0.05158	5853.88216	581.97495	1496.094	7349.97616	38.49258	33.0044	37.69219		
642	6446.44562	33.05843	572.60854	0.08025	5863.25816	583.18746	1498.428	7361.68616	38.55263	33.0587	37.75224		
643	6457.1713	33.11344	573.9613	0.07081	5872.63416	584.53714	1500.762	7373.39616	38.61268	33.1137	37.81229		
644	6467.91042	33.16851	575.32177	0.07409	5882.01016	585.90026	1503.096	7385.10616	38.67273	33.16877	37.87234		
645	6478.76874	33.22419	576.68416	0.05695	5891.38616	587.38258	1505.43	7396.81616	38.73278	33.22446	37.93239		
646	6489.67157	33.2801	578.04928	0.01412	5900.76216	588.90941	1507.764	7408.52616	38.79283	33.28037	37.99244		
647	6500.59397	33.33611	579.40699	-0.00449	5910.13816	590.45581	1510.098	7420.23616	38.85289	33.33638	38.05249		
648	6511.48918	33.39199	580.76386	-0.02035	5919.51416	591.97502	1512.432	7431.94616	38.91294	33.39225	38.11254		
649	6522.40123	33.44795	582.1121	-0.0638	5928.89016	593.51107	1514.766	7443.65616	38.97299	33.44821	38.1726		
650	6533.22539	33.50345	583.46244	-0.05973	5938.26616	594.95923	1517.1	7455.36616	39.03304	33.50372	38.23265		
651	6543.95328	33.55847	584.81051	-0.00396	5947.64216	596.31112	1519.434	7467.07616	39.09309	33.55873	38.2927		
652	6554.72268	33.6137	586.15776	-0.00908	5957.01816	597.70452	1521.768	7478.78616	39.15314	33.61396	38.35275		
653	6565.48949	33.66891	587.51044	-0.03792	5966.39416	599.09533	1524.102	7490.49616	39.21319	33.66918	38.4128		
654	6576.18363	33.72375	588.86496	-0.04616	5975.77016	600.41347	1526.436	7502.20616	39.27324	33.72402	38.47285		
655	6586.874	33.77857	590.20364	-0.04602	5985.14616	601.72784	1528.77	7513.91616	39.33329	33.77884	38.5329		
656	6597.45994	33.83286	591.53015	-0.03516	5994.52216	602.93778	1531.104	7525.62616	39.39334	33.83313	38.59295		
657	6608.07445	33.88729	592.85911	-0.01773	6003.89816	604.17629	1533.438	7537.33616	39.45339	33.88756	38.65301		
658	6618.59561	33.94125	594.19612	0.00509	6013.27416	605.32145	1535.772	7549.04616	39.51344	33.94152	38.71306		
659	6629.20397	33.99565	595.52764	-0.01114	6022.65016	606.55381	1538.106	7560.75616	39.5735	33.99592	38.77311		
660	6639.75163	34.04974	596.85536	-0.05423	6032.02616	607.72547	1540.44	7572.46616	39.63355	34.05001	38.83316		
661	6650.28892	34.10377	598.19069	-0.07965	6041.40216	608.88676	1542.774	7584.17616	39.6936	34.10405	38.89321		
662	6660.69075	34.15712	599.51973	-0.08566	6050.77816	609.91259	1545.108	7595.88616	39.75365	34.15739	38.95326		
663	6671.05526	34.21027	600.85936	-0.07564	6060.15416	610.9011	1547.442	7607.59616	39.8137	34.21054	39.01331		
664	6681.2872	34.26274	602.19488	-0.03739	6069.53016	611.75704	1549.776	7619.30616	39.87375	34.26301	39.07336		
665	6691.51905	34.31521	603.52304	-0.01497	6078.90616	612.61289	1552.11	7631.01616	39.9338	34.31548	39.13342		
666	6701.73411	34.36759	604.84193	9.26E-04	6088.28216	613.45195	1554.444	7642.72616	39.99385	34.36787	39.19347		
667	6711.92295	34.41984	606.16594	0.05202	6097.65816	614.26479	1556.778	7654.43616	40.0539	34.42012	39.25352		
668	6722.18472	34.47247	607.49456	0.07249	6107.03416	615.15056	1559.112	7666.14616	40.11395	34.47274	39.31357		
669	6732.53494	34.52555	608.82506	0.02116	6116.41016	616.12478	1561.446	7677.85616	40.174	34.52582	39.37362		
670	6742.92528	34.57883	610.16539	-0.02996	6125.78616	617.13912	1563.78	7689.56616	40.23405	34.5791	39.43367		
671	6753.2316	34.63168	611.49763	-0.00592	6135.16216	618.06944	1566.114	7701.27616	40.2941	34.63196	39.49372		
672	6763.54602	34.68458	612.83057	0.04052	6144.53816	619.00786	1568.448	7712.98616	40.35416	34.68485	39.55378		
673	6773.90458	34.7377	614.16515	0.02945	6153.91416	619.99042	1570.782	7724.69616	40.41421	34.73797	39.61383		
674	6784.32884	34.79115	615.51263	-0.02743	6163.29016	621.03868	1573.116	7736.40616	40.47426	34.79143	39.67388		
675	6794.69536	34.84431	616.86964	-0.03365	6172.66616	622.0292	1575.45	7748.11616	40.53431	34.84459	39.73393		
676	6805.00195	34.89717	618.18026	0.02019	6182.04216	622.95979	1577.784	7759.82616	40.59436	34.89745	39.79398		
677	6815.35157	34.95024	619.48185	0.03066	6191.41816	623.93341	1580.118	7771.53616	40.65441	34.95052	39.85403		
678	6825.75583	35.0036	620.78691	3.10E-04	6200.79416	624.96167	1582.452	7783.24616	40.71446	35.00388	39.91408		
679	6836.13041	35.0568	622.07269	-0.00175	6210.17016	625.96025	1584.786	7794.95616	40.77451	35.05708	39.97413		
680	6846.51094	35.11003	623.36174	0.02638	6219.54616	626.96478	1587.12	7806.66616	40.83456	35.11031	40.03419		
681	6856.90223	35.16332	624.64181	0.04722	6228.92216	627.98007	1589.454	7818.37616	40.89461	35.1636	40.09424		
682	6867.3716	35.21701	625.91601	0.03774	6238.29816	629.07344	1591.788	7830.08616	40.95466	35.21729	40.15429		
683	6877.86293	35.27081	627.18971	0.03633	6247.67416	630.18877	1594.122	7841.79616	41.01471	35.27109	40.21434		
684	6888.38323	35.32476	628.45308	0.05277	6257.05016	631.33307	1596.456	7853.50616	41.07477	35.32504	40.27439		
685	6898.96896	35.37905	629.72661	0.04582	6266.42616	632.5428	1598.79	7865.21616	41.13482	35.37933	40.33444		
686	6909.60593	35.4336	631.00816	0.00434	6275.80216	633.80377	1601.124	7876.92616	41.19487	35.43388	40.39449		
687	6920.25827	35.48822	632.29777	-0.03631	6285.17816	635.08011	1603.458	7888.63616	41.25492	35.4885	40.45454		
688	6930.84599	35.54252	633.58456	-0.04018	6294.55416	636.29183	1605.792	7900.34616	41.31497	35.5428	40.5146		
689	6941.40232	35.59665	634.87308	-0.04466	6303.93016	637.47216	1608.126	7912.05616	41.37502	35.59693	40.57465		
690	6951.92533	35.65062	636.1598	-0.06085	6313.30616	638.61917	1610.46	7923.76616	41.43507	35.6509	40.6347		
691	6962.36773	35.70417	637.42975	-0.06817	6322.68216	639.68557	1612.794	7935.47616	41.49512	35.70445	40.69475		
692	6972.76127	35.75747	638.69557	-0.07692	6332.05816	640.70311	1615.128	7947.18616	41.55517	35.75775	40.7548		
693	6983.06045	35.81028	639.978	-0.05377	6341.43416	641.62629	1617.462	7958.89616	41.61522	35.81057	40.81485		
694	6993.2895	35.86274	641.2682	0.00341	6350.81016	642.47934	1619.796	7970.60616	41.67527	35.86302	40.8749		
695	7003.53809	35.91529	642.55069	0.04278	6360.18616	643.35193	1622.13	7982.31616	41.73532	35.91558	40.93495		
696	7013.83139	35.96808	643.84664	0.03334	6369.56216	644.26923	1624.464	7994.02616	41.79538	35.96837	40.99501		
697	7024.18685	36.02118	645.13678	-0.01147	6378.93816	645.24869	1626.798	8005.73616	41.85543	36.02147	41.05506		
698	7034.50662	36.07411	646.41523	-0.03109	6388.31416	646.19246	1629.132	8017.44616	41.91548	36.07439	41.11511		
699	7044.78975	36.12684	647.68582	0.00806	6397.69016	647.09959	1631.466	8029.15616	41.97553	36.12713	41.17516		
700	7055.05748	36.17949	648.97445	0.01933	6407.06616	647.99132	1633.8	8040.86616	42.03558	36.17978	41.23521		
701	7065.42487	36.23266	650.25277	0.0299	6416.44216	648.98271	1636.134	8052.57616	42.09563	36.23295	41.29526		
702	7075.68569	36.28528	651.52405	0.12633	6425.81816	649.86753	1638.468	8064.28616	42.15568	36.28557	41.35531		
703	7086.17959	36.33909	652.80038	0.07931	6435.19416	650.98543	1640.802	8075.99616	42.21573	36.33938	41.41536		
704	7096.81921	36.39366	654.07068	-0.08527	6444.57016	652.24905	1643.136	8087.70616	42.27578	36.39394	41.47542		
705	7107.25155	36.44715	655.3001	-0.10473	6453.94616	653.30539	1645.47	8099.41616	42.33583	36.44744	41.53547		
706	7117.61165	36.50028	656.52264	-0.0464	6463.32216	654.28949	1647.804	8111.12616	42.39588	36.50057	41.59552		
707	7127.90457	36.55307	657.74399	-0.03946	6472.69816	655.20641	1650.138	8122.83616	42.45593	36.55336	41.65557		
708	7138.21848	36.60596	658.97081	-0.04771	6482.07416	656.14432	1652.472	8134.54616	42.51599	36.60625	41.71562		
709	7148.39974	36.65817	660.19732	-0.0321	6491.45016	656.94958	1654.806	8146.25616	42.57604	36.65846	41.77567		
710	7158.63445	36.71065	661.4404	-0.0733	6500.82616	657.80829	1657.14	8157.96616	42.63609	36.71095	41.83572		
711	7168.7665	36.76261	662.65741	-0.10893	6510.20216	658.56434	1659.474	8169.67616	42.69614	36.76291	41.89578		
712	7178.75721	36.81385	663.87928	-0.07615	6519.57816	659.17905	1661.808	8181.38616	42.75619	36.81414	41.95583		
713	7188.69753	36.86482	665.10064	-0.09548	6528.95416	659.74337	1664.142	8193.09616	42.81624	36.86512	42.01588		
714	7198.57536	36.91548	666.30766	-0.09831	6538.33016	660.2452	1666.476	8204.80616	42.87629	36.91577	42.07593		
715	7208.24666	36.96507	667.51336	-0.01753	6547.70616	660.5405	1668.81	8216.51616	42.93634	36.96537	42.13598		
716	7218.00026	37.01509	668.71868	0.04411	6557.08216	660.9181	1671.144	8228.22616	42.99639	37.01539	42.19603		
717	7227.72568	37.06497	669.92685	0.07381	6566.45816	661.26752	1673.478	8239.93616	43.05644	37.06526	42.25608		
718	7237.60161	37.11561	671.148	0.06218	6575.83416	661.76745	1675.812	8251.64616	43.11649	37.11591	42.31613		
719	7247.49995	37.16637	672.3683	0.06352	6585.21016	662.28979	1678.146	8263.35616	43.17654	37.16667	42.37619		
720	7257.4517	37.21741	673.59613	0.06496	6594.58616	662.86554	1680.48	8275.06616	43.2366	37.2177	42.43624		
721	7267.5283	37.26908	674.82826	0.02113	6603.96216	663.56614	1682.814	8286.77616	43.29665	37.26938	42.49629		
722	7277.56162	37.32053	676.05774	0.0143	6613.33816	664.22346	1685.148	8298.48616	43.3567	37.32083	42.55634		
723	7287.64118	37.37222	677.29286	-0.0123	6622.71416	664.92702	1687.482	8310.19616	43.41675	37.37252	42.61639		
724	7297.72873	37.42395	678.50212	-0.05345	6632.09016	665.63857	1689.816	8321.90616	43.4768	37.42425	42.67644		
725	7307.70487	37.47511	679.69438	-0.02029	6641.46616	666.23871	1692.15	8333.61616	43.53685	37.47541	42.73649		
726	7317.68206	37.52628	680.88251	0.00581	6650.84216	666.8399	1694.484	8345.32616	43.5969	37.52657	42.79654		
727	7327.68739	37.57759	682.08406	-0.01927	6660.21816	667.46923	1696.818	8357.03616	43.65695	37.57788	42.8566		
728	7337.65862	37.62872	683.28413	-0.02264	6669.59416	668.06446	1699.152	8368.74616	43.717	37.62902	42.91665		
729	7347.59285	37.67966	684.48964	0.01505	6678.97016	668.62269	1701.486	8380.45616	43.77705	37.67996	42.9767		
730	7357.54461	37.7307	685.68218	0.07274	6688.34616	669.19845	1703.82	8392.16616	43.8371	37.731	43.03675		
731	7367.55852	37.78205	686.86652	0.0768	6697.72216	669.83636	1706.154	8403.87616	43.89715	37.78235	43.0968		
732	7377.72156	37.83417	688.05579	-0.00805	6707.09816	670.6234	1708.488	8415.58616	43.95721	37.83447	43.15685		
733	7387.8314	37.88601	689.2559	-0.04078	6716.47416	671.35724	1710.822	8427.29616	44.01726	37.88631	43.2169		
734	7397.86631	37.93747	690.46681	-0.03224	6725.85016	672.01615	1713.156	8439.00616	44.07731	37.93778	43.27695		
735	7407.94117	37.98914	691.69817	-0.07091	6735.22616	672.71501	1715.49	8450.71616	44.13736	37.98944	43.33701		
736	7417.88207	38.04012	692.91832	-0.02758	6744.60216	673.27991	1717.824	8462.42616	44.19741	38.04042	43.39706		
737	7427.76731	38.09081	694.11983	0.07801	6753.97816	673.78915	1720.158	8474.13616	44.25746	38.09111	43.45711		
738	7437.78752	38.1422	695.32206	0.06551	6763.35416	674.43336	1722.492	8485.84616	44.31751	38.1425	43.51716		
739	7447.90551	38.19408	696.52659	-0.02684	6772.73016	675.17535	1724.826	8497.55616	44.37756	38.19439	43.57721		
740	7457.955	38.24562	697.74766	-0.07404	6782.10616	675.84884	1727.16	8509.26616	44.43761	38.24592	43.63726		
741	7467.93637	38.29681	698.9633	-0.07345	6791.48216	676.45421	1729.494	8520.97616	44.49766	38.29711	43.69731		
742	7477.8263	38.34752	700.16923	-0.0456	6800.85816	676.96814	1731.828	8532.68616	44.55771	38.34783	43.75736		
743	7487.67345	38.39802	701.37413	0.04071	6810.23416	677.43929	1734.162	8544.39616	44.61776	38.39833	43.81742		
744	7497.51521	38.44849	702.5878	0.05836	6819.61016	677.90505	1736.496	8556.10616	44.67782	38.4488	43.87747		
745	7507.57337	38.50007	703.83748	-0.08849	6828.98616	678.58721	1738.83	8567.81616	44.73787	38.50038	43.93752		
746	7517.43757	38.55066	705.05595	-0.17753	6838.36216	679.07541	1741.164	8579.52616	44.79792	38.55096	43.99757		
747	7527.11934	38.60031	706.2931	-0.08548	6847.73816	679.38118	1743.498	8591.23616	44.85797	38.60061	44.05762		
748	7536.64979	38.64918	707.52688	0.08485	6857.11416	679.53563	1745.832	8602.94616	44.91802	38.64949	44.11767		
749	7546.32338	38.69879	708.80216	0.19694	6866.49016	679.83322	1748.166	8614.65616	44.97807	38.69909	44.17772		
750	7556.20139	38.74944	710.12306	0.18219	6875.86616	680.33523	1750.5	8626.36616	45.03812	38.74975	44.23778		
751	7566.3152	38.80131	711.46013	0.10451	6885.24216	681.07304	1752.834	8638.07616	45.09817	38.80162	44.29783		
752	7576.48173	38.85344	712.80753	0.07857	6894.61816	681.86357	1755.168	8649.78616	45.15822	38.85375	44.35788		
753	7586.72505	38.90597	714.20045	0.08284	6903.99416	682.73089	1757.502	8661.49616	45.21827	38.90628	44.41793		
754	7597.07637	38.95906	715.61498	0.09336	6913.37016	683.70621	1759.836	8673.20616	45.27832	38.95937	44.47798		
755	7607.46629	39.01234	717.06733	0.13735	6922.74616	684.72013	1762.17	8684.91616	45.33837	39.01265	44.53803		
756	7618.04444	39.06658	718.56075	0.10332	6932.12216	685.92228	1764.504	8696.62616	45.39843	39.06689	44.59808		
757	7628.75692	39.12152	720.10028	0.01737	6941.49816	687.25876	1766.838	8708.33616	45.45848	39.12183	44.65813		
758	7639.42578	39.17623	721.64399	-0.05634	6950.87416	688.55162	1769.172	8720.04616	45.51853	39.17654	44.71819		
759	7650.11704	39.23106	723.19701	-0.17669	6960.25016	689.86688	1771.506	8731.75616	45.57858	39.23137	44.77824		
760	7660.58175	39.28472	724.7449	-0.17812	6969.62616	690.95559	1773.84	8743.46616	45.63863	39.28503	44.83829		
761	7670.7704	39.33697	726.27281	-0.06374	6979.00216	691.76824	1776.174	8755.17616	45.69868	39.33728	44.89834		
762	7681.02527	39.38956	727.79909	-6.85E-04	6988.37816	692.64711	1778.508	8766.88616	45.75873	39.38987	44.95839		
763	7691.16881	39.44158	729.29529	0.07758	6997.75416	693.41465	1780.842	8778.59616	45.81878	39.44189	45.01844		
764	7701.46604	39.49438	730.79889	0.16899	7007.13016	694.33588	1783.176	8790.30616	45.87883	39.4947	45.07849		
765	7711.87755	39.54778	732.27931	0.23455	7016.50616	695.37139	1785.51	8802.01616	45.93888	39.54809	45.13854		
766	7722.58278	39.60267	733.74535	0.18008	7025.88216	696.70062	1787.844	8813.72616	45.99893	39.60299	45.1986		
767	7733.52447	39.65878	735.21748	0.04203	7035.25816	698.26631	1790.178	8825.43616	46.05898	39.6591	45.25865		
768	7744.41983	39.71466	736.69724	-0.06552	7044.63416	699.78567	1792.512	8837.14616	46.11904	39.71497	45.3187		
769	7755.33949	39.77066	738.19563	-0.17797	7054.01016	701.32933	1794.846	8848.85616	46.17909	39.77097	45.37875		
770	7765.99481	39.8253	739.69289	-0.13609	7063.38616	702.60865	1797.18	8860.56616	46.23914	39.82561	45.4388		
771	7776.44264	39.87888	741.18437	0.04125	7072.76216	703.68048	1799.514	8872.27616	46.29919	39.87919	45.49885		
772	7787.02541	39.93315	742.69908	0.12668	7082.13816	704.88725	1801.848	8883.98616	46.35924	39.93346	45.5589		
773	7797.71081	39.98794	744.2396	0.0816	7091.51416	706.19665	1804.182	8895.69616	46.41929	39.98826	45.61895		
774	7808.56273	40.04359	745.78647	-0.03026	7100.89016	707.67257	1806.516	8907.40616	46.47934	40.04391	45.67901		
775	7819.30535	40.09868	747.30469	-0.0739	7110.26616	709.03919	1808.85	8919.11616	46.53939	40.099	45.73906		
776	7829.97901	40.15342	748.78978	-0.01528	7119.64216	710.33685	1811.184	8930.82616	46.59944	40.15374	45.79911		
777	7840.60431	40.20791	750.25501	0.05728	7129.01816	711.58615	1813.518	8942.53616	46.65949	40.20823	45.85916		
778	7851.33417	40.26293	751.74024	0.03898	7138.39416	712.94001	1815.852	8954.24616	46.71954	40.26325	45.91921		
779	7862.13241	40.31831	753.22183	-0.03981	7147.77016	714.36225	1818.186	8965.95616	46.77959	40.31863	45.97926		
780	7872.84526	40.37324	754.70432	-0.01485	7157.14616	715.6991	1820.52	8977.66616	46.83965	40.37357	46.03931		
781	7883.50127	40.42789	756.2012	0.11187	7166.52216	716.97911	1822.854	8989.37616	46.8997	40.42821	46.09936		
782	7894.29695	40.48325	757.71318	0.18468	7175.89816	718.39879	1825.188	9001.08616	46.95975	40.48357	46.15942		
783	7905.3176	40.53977	759.27081	0.15239	7185.27416	720.04344	1827.522	9012.79616	47.0198	40.54009	46.21947		
784	7916.48736	40.59705	760.84536	0.02792	7194.65016	721.8372	1829.856	9024.50616	47.07985	40.59737	46.27952		
785	7927.7435	40.65477	762.42914	-0.08268	7204.02616	723.71734	1832.19	9036.21616	47.1399	40.65509	46.33957		
786	7938.78946	40.71142	763.999	-0.02647	7213.40216	725.3873	1834.524	9047.92616	47.19995	40.71174	46.39962		
787	7949.83867	40.76808	765.58554	0.06288	7222.77816	727.06051	1836.858	9059.63616	47.26	40.7684	46.45967		
788	7960.98571	40.82524	767.18646	0.05429	7232.15416	728.83155	1839.192	9071.34616	47.32005	40.82557	46.51972		
789	7972.18536	40.88268	768.83062	0.04793	7241.53016	730.6552	1841.526	9083.05616	47.3801	40.883	46.57978		
790	7983.39913	40.94018	770.51388	0.05689	7250.90616	732.49297	1843.86	9094.76616	47.44015	40.94051	46.63983		
791	7994.72374	40.99826	772.18729	0.00801	7260.28216	734.44158	1846.194	9106.47616	47.5002	40.99858	46.69988		
792	8006.04013	41.05629	773.87894	0.01478	7269.65816	736.38197	1848.528	9118.18616	47.56025	41.05662	46.75993		
793	8017.29417	41.114	775.5764	0.04973	7279.03416	738.26001	1850.862	9129.89616	47.62031	41.11433	46.81998		
794	8028.74026	41.1727	777.282	0.03285	7288.41016	740.3301	1853.196	9141.60616	47.68036	41.17303	46.88003		
795	8040.06352	41.23077	778.97197	0.04479	7297.78616	742.27736	1855.53	9153.31616	47.74041	41.23109	46.94008		
796	8051.57178	41.28978	780.68015	0.01039	7307.16216	744.40962	1857.864	9165.02616	47.80046	41.29011	47.00013		
797	8063.01203	41.34845	782.42381	0.0129	7316.53816	746.47387	1860.198	9176.73616	47.86051	41.34878	47.06019		
798	8074.44488	41.40708	784.15168	0.07603	7325.91416	748.53072	1862.532	9188.44616	47.92056	41.40741	47.12024		
799	8086.01216	41.4664	785.86738	0.03546	7335.29016	750.722	1864.866	9200.15616	47.98061	41.46673	47.18029		
800	8097.62209	41.52594	787.55783	0.02617	7344.66616	752.95593	1867.2	9211.86616	48.04066	41.52627	47.24034		
801	8109.15414	41.58508	789.23456	0.10934	7354.04216	755.11198	1869.534	9223.57616	48.10071	41.58541	47.30039		
802	8120.90397	41.64533	790.87539	0.05534	7363.41816	757.48581	1871.868	9235.28616	48.16076	41.64566	47.36044		
803	8132.73348	41.70599	792.53069	-0.07019	7372.79416	759.93932	1874.202	9246.99616	48.22081	41.70633	47.42049		
804	8144.4072	41.76586	794.20615	-0.09162	7382.17016	762.23704	1876.536	9258.70616	48.28086	41.76619	47.48054		
805	8156.03209	41.82547	795.89289	-0.07233	7391.54616	764.48593	1878.87	9270.41616	48.34092	41.82581	47.5406		
806	8167.54395	41.88451	797.57713	-0.02434	7400.92216	766.62179	1881.204	9282.12616	48.40097	41.88484	47.60065		
807	8179.04138	41.94347	799.26225	0.03928	7410.29816	768.74322	1883.538	9293.83616	48.46102	41.9438	47.6607		
808	8190.58334	42.00266	800.93818	0.05569	7419.67416	770.90918	1885.872	9305.54616	48.52107	42.00299	47.72075		
809	8202.20779	42.06227	802.61209	0.03765	7429.05016	773.15763	1888.206	9317.25616	48.58112	42.0626	47.7808		
810	8213.84551	42.12195	804.30614	0.03198	7438.42616	775.41935	1890.54	9328.96616	48.64117	42.12228	47.84085		
811	8225.52479	42.18184	805.99821	0.14152	7447.80216	777.72263	1892.874	9340.67616	48.70122	42.18218	47.9009		
812	8237.23558	42.2419	807.69873	0.25293	7457.17816	780.05742	1895.208	9352.38616	48.76127	42.24223	47.96095		
813	8249.40786	42.30432	809.4207	0.18253	7466.55416	782.8537	1897.542	9364.09616	48.82132	42.30466	48.02101		
814	8261.63735	42.36703	811.10247	0.09995	7475.93016	785.70719	1899.876	9375.80616	48.88137	42.36737	48.08106		
815	8274.02107	42.43054	812.78184	0.04869	7485.30616	788.71491	1902.21	9387.51616	48.94142	42.43088	48.14111		
816	8286.43891	42.49422	814.48883	-0.01858	7494.68216	791.75675	1904.544	9399.22616	49.00147	42.49456	48.20116		
817	8298.82904	42.55776	816.19712	-0.10278	7504.05816	794.77088	1906.878	9410.93616	49.06153	42.5581	48.26121		
818	8311.16617	42.62103	817.92852	-0.17528	7513.43416	797.73201	1909.212	9422.64616	49.12158	42.62136	48.32126		
819	8323.22589	42.68287	819.65776	-0.13204	7522.81016	800.41573	1911.546	9434.35616	49.18163	42.68321	48.38131		
820	8335.19228	42.74424	821.38118	-0.06974	7532.18616	803.00612	1913.88	9446.06616	49.24168	42.74458	48.44136		
821	8347.09458	42.80527	823.06639	-0.04708	7541.56216	805.53242	1916.214	9457.77616	49.30173	42.80561	48.50142		
822	8358.93942	42.86602	824.74057	-0.12625	7550.93816	808.00126	1918.548	9469.48616	49.36178	42.86636	48.56147		
823	8370.77496	42.92671	826.41989	-0.32792	7560.31416	810.4608	1920.882	9481.19616	49.42183	42.92705	48.62152		
824	8382.18156	42.98521	828.06712	-0.35136	7569.69016	812.4914	1923.216	9492.90616	49.48188	42.98555	48.68157		
825	8393.14364	43.04142	829.677	-0.1303	7579.06616	814.07748	1925.55	9504.61616	49.54193	43.04176	48.74162		
826	8404.01826	43.09719	831.27926	0.06482	7588.44216	815.5761	1927.884	9516.32616	49.60198	43.09753	48.80167		
827	8414.99112	43.15346	832.88294	0.07826	7597.81816	817.17296	1930.218	9528.03616	49.66203	43.1538	48.86172		
828	8426.11426	43.2105	834.49075	-0.02365	7607.19416	818.9201	1932.552	9539.74616	49.72208	43.21084	48.92178		
829	8437.15162	43.2671	836.10017	-0.09374	7616.57016	820.58146	1934.886	9551.45616	49.78214	43.26744	48.98183		
830	8448.11565	43.32333	837.70012	-0.15862	7625.94616	822.16949	1937.22	9563.16616	49.84219	43.32367	49.04188		
831	8458.93715	43.37882	839.30233	-0.14187	7635.32216	823.61499	1939.554	9574.87616	49.90224	43.37916	49.10193		
832	8469.48255	43.4329	840.905	-0.00211	7644.69816	824.78439	1941.888	9586.58616	49.96229	43.43324	49.16198		
833	8480.15519	43.48763	842.51975	0.00322	7654.07416	826.08103	1944.222	9598.29616	50.02234	43.48798	49.22203		
834	8490.841	43.54243	844.13088	-0.04605	7663.45016	827.39084	1946.556	9610.00616	50.08239	43.54277	49.28208		
835	8501.38612	43.59651	845.71217	0.01611	7672.82616	828.55996	1948.89	9621.71616	50.14244	43.59685	49.34213		
836	8512.01525	43.65101	847.24178	0.0316	7682.20216	829.81309	1951.224	9633.42616	50.20249	43.65136	49.40219		
837	8522.6815	43.70571	848.77915	0.02319	7691.57816	831.10334	1953.558	9645.13616	50.26254	43.70606	49.46224		
838	8533.31591	43.76025	850.30468	0.07566	7700.95416	832.36175	1955.892	9656.84616	50.32259	43.76059	49.52229		
839	8544.06965	43.81539	851.8304	0.08531	7710.33016	833.73949	1958.226	9668.55616	50.38264	43.81574	49.58234		
840	8554.91921	43.87103	853.39129	0.02671	7719.70616	835.21305	1960.56	9680.26616	50.44269	43.87138	49.64239		
841	8565.79903	43.92683	854.99309	0.05025	7729.08216	836.71687	1962.894	9691.97616	50.50275	43.92717	49.70244		
842	8576.62935	43.98237	856.62942	0.13366	7738.45816	838.17119	1965.228	9703.68616	50.5628	43.98271	49.76249		
843	8587.72941	44.03929	858.27298	0.05777	7747.83416	839.89525	1967.562	9715.39616	50.62285	44.03964	49.82254		
844	8598.87414	44.09644	859.94025	-0.12352	7757.21016	841.66398	1969.896	9727.10616	50.6829	44.09679	49.8826		
845	8609.89089	44.15294	861.55853	-0.17384	7766.58616	843.30473	1972.23	9738.81616	50.74295	44.15329	49.94265		
846	8620.62484	44.20798	863.14709	-0.09978	7775.96216	844.66268	1974.564	9750.52616	50.803	44.20833	50.0027		
847	8631.35699	44.26302	864.70461	-0.036	7785.33816	846.01883	1976.898	9762.23616	50.86305	44.26337	50.06275		
848	8641.97642	44.31748	866.22804	0.02318	7794.71416	847.26226	1979.232	9773.94616	50.9231	44.31783	50.1228		
849	8652.67912	44.37236	867.70834	0.11394	7804.09016	848.58896	1981.566	9785.65616	50.98315	44.37271	50.18285		
850	8663.42071	44.42745	869.18163	0.17051	7813.46616	849.95455	1983.9	9797.36616	51.0432	44.4278	50.2429		
851	8674.457	44.48404	870.64003	0.1586	7822.84216	851.61484	1986.234	9809.07616	51.10325	44.48439	50.30295		
852	8685.54705	44.54091	872.1177	0.13799	7832.21816	853.32889	1988.568	9820.78616	51.1633	44.54127	50.36301		
853	8696.86929	44.59898	873.63276	0.09256	7841.59416	855.27513	1990.902	9832.49616	51.22336	44.59933	50.42306		
854	8708.22536	44.65721	875.18426	0.01061	7850.97016	857.2552	1993.236	9844.20616	51.28341	44.65757	50.48311		
855	8719.65183	44.71581	876.70308	0.0112	7860.34616	859.30567	1995.57	9855.91616	51.34346	44.71616	50.54316		
856	8730.9461	44.77373	878.1741	0.09169	7869.72216	861.22394	1997.904	9867.62616	51.40351	44.77408	50.60321		
857	8742.47917	44.83287	879.63453	0.07316	7879.09816	863.38101	2000.238	9879.33616	51.46356	44.83323	50.66326		
858	8754.03361	44.89212	881.07465	0.09704	7888.47416	865.55945	2002.572	9891.04616	51.52361	44.89248	50.72331		
859	8765.59916	44.95143	882.53412	0.16766	7897.85016	867.749	2004.906	9902.75616	51.58366	44.95179	50.78336		
860	8777.50928	45.01251	884.00935	0.04518	7907.22616	870.28312	2007.24	9914.46616	51.64371	45.01287	50.84342		
861	8789.38978	45.07344	885.46932	-0.06342	7916.60216	872.78762	2009.574	9926.17616	51.70376	45.07379	50.90347		
862	8801.16568	45.13382	886.903	0.00396	7925.97816	875.18752	2011.908	9937.88616	51.76381	45.13418	50.96352		
863	8812.92673	45.19414	888.32301	0.03375	7935.35416	877.57257	2014.242	9949.59616	51.82386	45.1945	51.02357		
864	8824.83793	45.25522	889.74692	0.06296	7944.73016	880.10777	2016.576	9961.30616	51.88391	45.25558	51.08362		
865	8836.5987	45.31553	891.16997	0.20735	7954.10616	882.49254	2018.91	9973.01616	51.94397	45.31589	51.14367		
866	8848.76203	45.37791	892.56929	0.15543	7963.48216	885.27987	2021.244	9984.72616	52.00402	45.37827	51.20372		
867	8861.10008	45.44118	893.95449	-0.06085	7972.85816	888.24192	2023.578	9996.43616	52.06407	45.44154	51.26378		
868	8873.30785	45.50378	895.30328	-0.02735	7982.23416	891.07369	2025.912	10008.14616	52.12412	45.50414	51.32383		
869	8885.35805	45.56558	896.62106	0.14502	7991.61016	893.74789	2028.246	10019.85616	52.18417	45.56594	51.38388		
870	8897.74428	45.6291	897.99187	0.05892	8000.98616	896.75812	2030.58	10031.56616	52.24422	45.62946	51.44393		
871	8910.19612	45.69295	899.37	-0.05935	8010.36216	899.83396	2032.914	10043.27616	52.30427	45.69331	51.50398		
872	8922.41639	45.75562	900.73068	0.08641	8019.73816	902.67823	2035.248	10054.98616	52.36432	45.75598	51.56403		
873	8934.7968	45.81911	902.08007	0.19302	8029.11416	905.68264	2037.582	10066.69616	52.42437	45.81947	51.62408		
874	8947.43416	45.88391	903.43314	0.09619	8038.49016	908.944	2039.916	10078.40616	52.48442	45.88428	51.68413		
875	8960.16955	45.94922	904.77049	-0.04948	8047.86616	912.30339	2042.25	10090.11616	52.54447	45.94959	51.74419		
876	8972.83667	46.01418	906.08735	-0.04633	8057.24216	915.59451	2044.584	10101.82616	52.60452	46.01455	51.80424		
877	8985.34437	46.07832	907.41298	0.06393	8066.61816	918.72621	2046.918	10113.53616	52.66458	46.07869	51.86429		
878	8998.05386	46.1435	908.79253	0.17257	8075.99416	922.0597	2049.252	10125.24616	52.72463	46.14387	51.92434		
879	9010.77493	46.20874	910.16009	0.37099	8085.37016	925.40477	2051.586	10136.95616	52.78468	46.2091	51.98439		
880	9023.96132	46.27636	911.5406	0.41632	8094.74616	929.21516	2053.92	10148.66616	52.84473	46.27672	52.04444		
881	9037.68947	46.34676	912.96518	0.20519	8104.12216	933.56731	2056.254	10160.37616	52.90478	46.34713	52.10449		
882	9051.53405	46.41775	914.37233	-0.01212	8113.49816	938.03589	2058.588	10172.08616	52.96483	46.41812	52.16454		
883	9065.42477	46.48899	915.77602	-0.21573	8122.87416	942.55061	2060.922	10183.79616	53.02488	46.48936	52.2246		
884	9079.05829	46.5589	917.12888	-0.29669	8132.25016	946.80813	2063.256	10195.50616	53.08493	46.55927	52.28465		
885	9092.29714	46.62679	918.5033	-0.09863	8141.62616	950.67098	2065.59	10207.21616	53.14498	46.62716	52.3447		
886	9105.39576	46.69397	919.88206	0.22959	8151.00216	954.3936	2067.924	10218.92616	53.20503	46.69434	52.40475		
887	9118.77499	46.76258	921.29624	0.39752	8160.37816	958.39683	2070.258	10230.63616	53.26508	46.76295	52.4648		
888	9132.65161	46.83374	922.66096	0.22261	8169.75416	962.89745	2072.592	10242.34616	53.32513	46.83411	52.52485		
889	9146.8429	46.90651	924.01369	0.04124	8179.13016	967.71274	2074.926	10254.05616	53.38519	46.90689	52.5849		
890	9160.79789	46.97808	925.2848	0.05035	8188.50616	972.29173	2077.26	10265.76616	53.44524	46.97845	52.64495		
891	9175.0758	47.0513	926.55714	0.03944	8197.88216	977.19364	2079.594	10277.47616	53.50529	47.05167	52.70501		
892	9189.14557	47.12345	927.70645	0.17348	8207.25816	981.88741	2081.928	10289.18616	53.56534	47.12382	52.76506		
893	9203.46645	47.19689	928.84438	0.29778	8216.63416	986.83229	2084.262	10300.89616	53.62539	47.19726	52.82511		
894	9218.18718	47.27238	929.96645	0.33231	8226.01016	992.17702	2086.596	10312.60616	53.68544	47.27275	52.88516		
895	9233.04821	47.34859	931.0964	0.40869	8235.38616	997.66205	2088.93	10324.31616	53.74549	47.34897	52.94521		
896	9248.55803	47.42813	932.30396	0.22753	8244.76216	1003.79587	2091.264	10336.02616	53.80554	47.4285	53.00526		
897	9264.26473	47.50867	933.5286	-0.03026	8254.13816	1010.12657	2093.598	10347.73616	53.86559	47.50905	53.06531		
898	9279.83901	47.58854	934.73454	-0.11345	8263.51416	1016.32485	2095.932	10359.44616	53.92564	47.58892	53.12536		
899	9295.3602	47.66814	935.89569	-0.15003	8272.89016	1022.47004	2098.266	10371.15616	53.98569	47.66851	53.18542		
900	9310.66617	47.74663	936.98073	-0.00486	8282.26616	1028.40001	2100.6	10382.86616	54.04574	47.74701	53.24547		
901	9325.85556	47.82452	938.00893	0.31602	8291.64216	1034.2134	2102.934	10394.57616	54.1058	47.8249	53.30552		
902	9341.47391	47.90461	939.08999	0.3757	8301.01816	1040.45575	2105.268	10406.28616	54.16585	47.90499	53.36557		
903	9357.61499	47.98739	940.17706	0.07512	8310.39416	1047.22083	2107.602	10417.99616	54.2259	47.98777	53.42562		
904	9373.78444	48.07031	941.28397	-0.23793	8319.77016	1054.01428	2109.936	10429.70616	54.28595	48.07069	53.48567		
905	9389.6749	48.1518	942.31402	-0.19527	8329.14616	1060.52874	2112.27	10441.41616	54.346	48.15218	53.54572		
906	9405.14323	48.23112	943.32152	0.023	8338.52216	1066.62107	2114.604	10453.12616	54.40605	48.2315	53.60578		
907	9420.95376	48.3122	944.32183	0.0543	8347.89816	1073.0556	2116.938	10464.83616	54.4661	48.31258	53.66583		
908	9436.59401	48.39241	945.30848	0.30063	8357.27416	1079.31985	2119.272	10476.54616	54.52615	48.39279	53.72588		
909	9452.4498	48.47372	946.35032	0.49315	8366.65016	1085.79964	2121.606	10488.25616	54.5862	48.4741	53.78593		
910	9469.24733	48.55986	947.46656	0.21457	8376.02616	1093.22117	2123.94	10499.96616	54.64625	48.56024	53.84598		
911	9485.91843	48.64535	948.65621	0.05854	8385.40216	1100.51627	2126.274	10511.67616	54.7063	48.64574	53.90603		
912	9502.75892	48.73171	949.98971	0.07465	8394.77816	1107.98076	2128.608	10523.38616	54.76635	48.7321	53.96608		
913	9519.62121	48.81818	951.36864	0.12909	8404.15416	1115.46705	2130.942	10535.09616	54.82641	48.81857	54.02613		
914	9536.56913	48.90509	952.78977	0.26731	8413.53016	1123.03897	2133.276	10546.80616	54.88646	48.90548	54.08619		
915	9553.84032	48.99366	954.21681	0.37784	8422.90616	1130.93416	2135.61	10558.51616	54.94651	48.99405	54.14624		
916	9571.4486	49.08396	955.68358	0.24959	8432.28216	1139.16644	2137.944	10570.22616	55.00656	49.08435	54.20629		
917	9589.57081	49.1769	957.14174	-0.06881	8441.65816	1147.91265	2140.278	10581.93616	55.06661	49.17729	54.26634		
918	9607.32642	49.26795	958.5538	-0.15947	8451.03416	1156.29226	2142.612	10593.64616	55.12666	49.26834	54.32639		
919	9625.02607	49.35872	960.02001	-0.03711	8460.41016	1164.61591	2144.946	10605.35616	55.18671	49.35911	54.38644		
920	9642.56635	49.44867	961.53751	0.01557	8469.78616	1172.78019	2147.28	10617.06616	55.24676	49.44906	54.44649		
921	9660.33288	49.53978	963.07934	-0.13442	8479.16216	1181.17072	2149.614	10628.77616	55.30681	49.54017	54.50654		
922	9677.86857	49.6297	964.63435	-0.36125	8488.53816	1189.33041	2151.948	10640.48616	55.36686	49.6301	54.5666		
923	9695.10199	49.71808	966.08636	-0.35177	8497.91416	1197.18783	2154.282	10652.19616	55.42691	49.71847	54.62665		
924	9711.72578	49.80333	967.55139	-0.04025	8507.29016	1204.43562	2156.616	10663.90616	55.48696	49.80372	54.6867		
925	9728.46403	49.88916	968.96412	0.24446	8516.66616	1211.79787	2158.95	10675.61616	55.54701	49.88956	54.74675		
926	9745.42201	49.97613	970.49637	0.32358	8526.04216	1219.37985	2161.284	10687.32616	55.60707	49.97652	54.8068		
927	9762.8039	50.06526	972.06904	0.21312	8535.41816	1227.38574	2163.618	10699.03616	55.66712	50.06566	54.86685		
928	9780.41256	50.15556	973.60076	0.04022	8544.79416	1235.6184	2165.952	10710.74616	55.72717	50.15596	54.9269		
929	9797.99628	50.24574	975.19801	0.11083	8554.17016	1243.82612	2168.286	10722.45616	55.78722	50.24613	54.98695		
930	9815.56401	50.33583	976.7739	0.363	8563.54616	1252.01785	2170.62	10734.16616	55.84727	50.33623	55.04701		
931	9833.63196	50.42848	978.60873	0.31636	8572.92216	1260.7098	2172.954	10745.87616	55.90732	50.42888	55.10706		
932	9852.16746	50.52353	980.54378	0.08079	8582.29816	1269.8693	2175.288	10757.58616	55.96737	50.52394	55.16711		
933	9870.53307	50.61772	982.45076	0.16472	8591.67416	1278.85891	2177.622	10769.29616	56.02742	50.61812	55.22716		
934	9889.09406	50.7129	984.41977	0.21751	8601.05016	1288.0439	2179.956	10781.00616	56.08747	50.7133	55.28721		
935	9908.09306	50.81033	986.45779	0.00874	8610.42616	1297.6669	2182.29	10792.71616	56.14752	50.81073	55.34726		
936	9926.89069	50.90673	988.47354	0.01688	8619.80216	1307.08853	2184.624	10804.42616	56.20757	50.90713	55.40731		
937	9945.68801	51.00312	990.49675	0.05733	8629.17816	1316.50985	2186.958	10816.13616	56.26762	51.00353	55.46736		
938	9964.75483	51.1009	992.55749	-0.16544	8638.55416	1326.20067	2189.292	10827.84616	56.32768	51.10131	55.52742		
939	9983.51227	51.19709	994.55787	-0.0461	8647.93016	1335.58211	2191.626	10839.55616	56.38773	51.1975	55.58747		
940	10001.9572	51.29168	996.62895	0.25573	8657.30616	1344.65104	2193.96	10851.26616	56.44778	51.29209	55.64752		
941	10021.15215	51.39012	998.68473	-0.13892	8666.68216	1354.46999	2196.294	10862.97616	56.50783	51.39052	55.70757		
942	10040.18248	51.48771	1000.77591	-0.67986	8676.05816	1364.12432	2198.628	10874.68616	56.56788	51.48812	55.76762		
943	10058.23633	51.58029	1002.7097	-0.61725	8685.43416	1372.80217	2200.962	10886.39616	56.62793	51.5807	55.82767		
944	10075.68833	51.66979	1004.51442	-0.46758	8694.81016	1380.87817	2203.296	10898.10616	56.68798	51.6702	55.88772		
945	10092.85153	51.7578	1006.2613	-0.35321	8704.18616	1388.66537	2205.63	10909.81616	56.74803	51.75821	55.94778		
946	10109.32384	51.84227	1008.03484	-0.12181	8713.56216	1395.76168	2207.964	10921.52616	56.80808	51.84269	56.00783		
947	10126.05388	51.92807	1009.9282	-0.26274	8722.93816	1403.11572	2210.298	10933.23616	56.86813	51.92848	56.06788		
948	10142.47209	52.01226	1011.86183	-0.52971	8732.31416	1410.15793	2212.632	10944.94616	56.92818	52.01268	56.12793		
949	10158.20528	52.09295	1013.81857	-0.47132	8741.69016	1416.51512	2214.966	10956.65616	56.98823	52.09336	56.18798		
950	10173.50151	52.17139	1015.70259	-0.20698	8751.06616	1422.43535	2217.3	10968.36616	57.04829	52.1718	56.24803		
951	10188.47141	52.24816	1017.53064	-0.04258	8760.44216	1428.02925	2219.634	10980.07616	57.10834	52.24857	56.30808		
952	10203.70303	52.32627	1019.26247	-0.17583	8769.81816	1433.88487	2221.968	10991.78616	57.16839	52.32668	56.36813		
953	10218.56724	52.40249	1021.00058	-0.3371	8779.19416	1439.37308	2224.302	11003.49616	57.22844	52.40291	56.42819		
954	10233.20123	52.47754	1022.62353	-0.5062	8788.57016	1444.63107	2226.636	11015.20616	57.28849	52.47796	56.48824		
955	10247.31468	52.54991	1024.17477	-0.51177	8797.94616	1449.36852	2228.97	11026.91616	57.34854	52.55033	56.54829		
956	10260.67462	52.61843	1025.8131	-0.18738	8807.32216	1453.35246	2231.304	11038.62616	57.40859	52.61884	56.60834		
957	10274.01504	52.68684	1027.49184	-0.12906	8816.69816	1457.31688	2233.638	11050.33616	57.46864	52.68726	56.66839		
958	10287.39848	52.75547	1029.28917	-0.49251	8826.07416	1461.32432	2235.972	11062.04616	57.52869	52.75589	56.72844		
959	10300.19918	52.82111	1030.88202	-0.30538	8835.45016	1464.74902	2238.306	11073.75616	57.58874	52.82153	56.78849		
960	10312.15231	52.88241	1032.52235	0.53346	8844.82616	1467.32615	2240.64	11085.46616	57.64879	52.88283	56.84854		
961	10325.1618	52.94913	1034.29851	0.59614	8854.20216	1470.95964	2242.974	11097.17616	57.70884	52.94955	56.9086		
962	10339.03996	53.0203	1036.15627	-0.06766	8863.57816	1475.4618	2245.308	11108.88616	57.7689	53.02072	56.96865		
963	10352.50899	53.08937	1038.04008	-0.39722	8872.95416	1479.55483	2247.642	11120.59616	57.82895	53.08979	57.0287		
964	10365.65699	53.15679	1039.91248	-0.63695	8882.33016	1483.32683	2249.976	11132.30616	57.889	53.15722	57.08875		
965	10378.2673	53.22146	1041.48259	-0.19601	8891.70616	1486.56114	2252.31	11144.01616	57.94905	53.22188	57.1488		
966	10389.72621	53.28022	1042.87925	0.71488	8901.08216	1488.64405	2254.644	11155.72616	58.0091	53.28065	57.20885		
967	10403.24156	53.34953	1044.44439	0.70624	8910.45816	1492.7834	2256.978	11167.43616	58.06915	53.34996	57.2689		
968	10416.65495	53.41832	1046.09658	0.69133	8919.83416	1496.82079	2259.312	11179.14616	58.1292	53.41874	57.32895		
969	10431.04078	53.49209	1048.17068	0.42597	8929.21016	1501.83062	2261.646	11190.85616	58.18925	53.49252	57.38901		
970	10446.34899	53.5706	1050.28089	-0.17535	8938.58616	1507.76283	2263.98	11202.56616	58.2493	53.57102	57.44906		
971	10460.54386	53.64339	1052.37832	-0.28834	8947.96216	1512.5817	2266.314	11214.27616	58.30935	53.64381	57.50911		
972	10475.34164	53.71927	1054.47513	-0.80252	8957.33816	1518.00348	2268.648	11225.98616	58.3694	53.7197	57.56916		
973	10488.89358	53.78877	1056.2527	-1.16107	8966.71416	1522.17942	2270.982	11237.69616	58.42945	53.7892	57.62921		
974	10501.12423	53.85149	1057.83525	-1.4295	8976.09016	1525.03407	2273.316	11249.40616	58.48951	53.85192	57.68926		
975	10512.599	53.91034	1059.50905	-2.29324	8985.46616	1527.13284	2275.65	11261.11616	58.54956	53.91076	57.74931		
976	10521.18881	53.95439	1061.37452	-2.07923	8994.84216	1526.34665	2277.984	11272.82616	58.60961	53.95481	57.80936		
977	10527.13146	53.98486	1063.03804	-1.02518	9004.21816	1522.9133	2280.318	11284.53616	58.66966	53.98529	57.86942		
978	10532.93648	54.01463	1064.56685	-0.68961	9013.59416	1519.34232	2282.652	11296.24616	58.72971	54.01506	57.92947		
979	10537.56318	54.03836	1065.51141	-0.42789	9022.97016	1514.59302	2284.986	11307.95616	58.78976	54.03879	57.98952		
980	10541.9257	54.06073	1066.28896	-0.01535	9032.34616	1509.57954	2287.32	11319.66616	58.84981	54.06116	58.04957		
981	10546.28333	54.08307	1066.80118	0.15373	9041.72216	1504.56117	2289.654	11331.37616	58.90986	54.0835	58.10962		
982	10550.85353	54.10651	1067.53745	-0.14983	9051.09816	1499.75537	2291.988	11343.08616	58.96991	54.10694	58.16967		
983	10555.61838	54.13095	1068.75331	-0.20423	9060.47416	1495.14422	2294.322	11354.79616	59.02996	54.13138	58.22972		
984	10559.18203	54.14922	1070.33162	0.74297	9069.85016	1489.33187	2296.656	11366.50616	59.09001	54.14965	58.28978		
985	10564.1365	54.17463	1072.02325	1.84693	9079.22616	1484.91034	2298.99	11378.21616	59.15006	54.17506	58.34983		
986	10570.48242	54.20717	1073.25963	2.63411	9088.60216	1481.88026	2301.324	11389.92616	59.21012	54.2076	58.40988		
987	10580.04231	54.2562	1074.85997	2.39939	9097.97816	1482.06415	2303.658	11401.63616	59.27017	54.25663	58.46993		
988	10592.31924	54.31915	1076.9407	0.73957	9107.35416	1484.96508	2305.992	11413.34616	59.33022	54.31959	58.52998		
989	10605.54568	54.38698	1079.50902	-1.5192	9116.73016	1488.81552	2308.326	11425.05616	59.39027	54.38741	58.59003		
990	10617.11435	54.44631	1081.66128	-1.38372	9126.10616	1491.00819	2310.66	11436.76616	59.45032	54.44674	58.65008		
991	10624.97224	54.4866	1081.95769	1.33608	9135.48216	1489.49008	2312.994	11448.47616	59.51037	54.48704	58.71013		
992	10636.37458	54.54508	1082.11876	2.31104	9144.85816	1491.51642	2315.328	11460.18616	59.57042	54.54551	58.77019		
993	10649.74313	54.61363	1082.26785	-0.53707	9154.23416	1495.50897	2317.662	11471.89616	59.63047	54.61407	58.83024		
994	10664.87897	54.69125	1083.79681	-3.93241	9163.61016	1501.26881	2319.996	11483.60616	59.69052	54.69169	58.89029		
995	10672.36574	54.72965	1086.93762	3.82874	9172.98616	1499.37958	2322.33	11495.31616	59.75057	54.73008	58.95034		
996	10677.65372	54.75676	1088.48626	13.1311	9182.36216	1495.29156	2324.664	11507.02616	59.81062	54.7572	59.01039		
997	10710.3033	54.9242	1092.87793	13.6808	9191.73816	1518.56514	2326.998	11518.73616	59.87067	54.92463	59.07044		

